A Probabilistic Interpretation of KV Cache Eviction

The premise and promise of KV (cache) eviction is simple: higher throughput can be achieved by evicting some entries from the KV cache, at a negligible cost to quality. This holds empirically for many existing methods, though most rely on creative heuristics for selecting which entries to drop. Despite recent advances, the problem of KV eviction has remained informal in the literature. This paper aims to properly formalize this problem through the lens of probabilistic reasoning and reveal what can be learned from this perspective. Concretely, we (1) formalize the problem of KV eviction and, unfortunately, prove that it is computationally hard, (2) show that by framing it probabilistically, KV eviction reduces to the problem of expectation estimation, which can be approximated through sampling, (3) show that through this probabilistic interpretation, correcting for evicted entries during decoding---a previously ignored problem---becomes feasible, and (4) reveal that existing methods in the literature are zero-variance biased estimators that can be easily adapted in order to enable decode time correction. In practice, we show that this probabilistic version of KV eviction coupled with decode time correction is more robust to different tasks compared to existing eviction methods and achieves competitive performance at the same compression budget.

==> plots/cr_behavior/llama_3_8b_h2o.csv <==
source_file,method,target_cr,layer,avg_effective_cr,min_head_cr,max_head_cr,num_heads,num_observations
Pasted text(23).txt,estimated_attention,0.1,0,0.08134999999999999,0.0,0.5385,8,10
Pasted text(23).txt,estimated_attention,0.1,1,0.041437499999999995,0.0,0.1183,8,10
Pasted text(23).txt,estimated_attention,0.1,2,0.244825,0.0237,0.7041,8,10
Pasted text(23).txt,estimated_attention,0.1,3,0.127975,0.0355,0.2426,8,10
Pasted text(23).txt,estimated_attention,0.1,4,0.0880125,0.0059,0.2485,8,10
Pasted text(23).txt,estimated_attention,0.1,5,0.09171249999999999,0.0059,0.3905,8,10
Pasted text(23).txt,estimated_attention,0.1,6,0.02515,0.0,0.0888,8,10
Pasted text(23).txt,estimated_attention,0.1,7,0.0318125,0.0178,0.0414,8,10
Pasted text(23).txt,estimated_attention,0.1,8,0.0244125,0.0,0.0828,8,10
Pasted text(23).txt,estimated_attention,0.1,9,0.030337499999999996,0.0,0.0888,8,10
Pasted text(23).txt,estimated_attention,0.1,10,0.043625,0.0,0.1124,8,10
Pasted text(23).txt,estimated_attention,0.1,11,0.025875000000000002,0.0059,0.0473,8,10
Pasted text(23).txt,estimated_attention,0.1,12,0.0118375,0.0,0.0296,8,10
Pasted text(23).txt,estimated_attention,0.1,13,0.028849999999999997,0.0,0.0533,8,10
Pasted text(23).txt,estimated_attention,0.1,14,0.019225000000000003,0.0,0.0473,8,10
Pasted text(23).txt,estimated_attention,0.1,15,0.0325375,0.0059,0.0828,8,10
Pasted text(23).txt,estimated_attention,0.1,16,0.0414125,0.0,0.1361,8,10
Pasted text(23).txt,estimated_attention,0.1,17,0.0510125,0.0,0.1183,8,10
Pasted text(23).txt,estimated_attention,0.1,18,0.14941249999999998,0.0533,0.3314,8,10
Pasted text(23).txt,estimated_attention,0.1,19,0.15236249999999998,0.0059,0.284,8,10
Pasted text(23).txt,estimated_attention,0.1,20,0.1324,0.0118,0.3195,8,10
Pasted text(23).txt,estimated_attention,0.1,21,0.1397875,0.0,0.4734,8,10
Pasted text(23).txt,estimated_attention,0.1,22,0.1716125,0.0178,0.3373,8,10
Pasted text(23).txt,estimated_attention,0.1,23,0.17975000000000002,0.0888,0.2959,8,10
Pasted text(23).txt,estimated_attention,0.1,24,0.26035,0.0118,0.6746,8,10
Pasted text(23).txt,estimated_attention,0.1,25,0.26699999999999996,0.0,0.5266,8,10
Pasted text(23).txt,estimated_attention,0.1,26,0.13904999999999998,0.0,0.3373,8,10
Pasted text(23).txt,estimated_attention,0.1,27,0.15902499999999997,0.0,0.3728,8,10
Pasted text(23).txt,estimated_attention,0.1,28,0.051774999999999995,0.0,0.1657,8,10
Pasted text(23).txt,estimated_attention,0.1,29,0.15755000000000002,0.0,0.2959,8,10
Pasted text(23).txt,estimated_attention,0.1,30,0.051750000000000004,0.0,0.1479,8,10
Pasted text(23).txt,estimated_attention,0.1,31,0.0244,0.0,0.1243,8,10
Pasted text(23).txt,estimated_attention,0.25,0,0.1701,0.0118,0.645,8,10
Pasted text(23).txt,estimated_attention,0.25,1,0.19524999999999995,0.071,0.3491,8,10
Pasted text(23).txt,estimated_attention,0.25,2,0.47411250000000005,0.2308,0.8343,8,10
Pasted text(23).txt,estimated_attention,0.25,3,0.3320875,0.142,0.4852,8,10
Pasted text(23).txt,estimated_attention,0.25,4,0.263325,0.1361,0.5385,8,10
Pasted text(23).txt,estimated_attention,0.25,5,0.2551625,0.1006,0.5917,8,10
Pasted text(23).txt,estimated_attention,0.25,6,0.13610000000000003,0.0888,0.213,8,10
Pasted text(23).txt,estimated_attention,0.25,7,0.12942499999999998,0.0473,0.1893,8,10
Pasted text(23).txt,estimated_attention,0.25,8,0.1235125,0.0414,0.2189,8,10
Pasted text(23).txt,estimated_attention,0.25,9,0.12794999999999998,0.0355,0.2308,8,10
Pasted text(23).txt,estimated_attention,0.25,10,0.15605000000000002,0.0651,0.3609,8,10
Pasted text(23).txt,estimated_attention,0.25,11,0.1139,0.0473,0.213,8,10
Pasted text(23).txt,estimated_attention,0.25,12,0.06955,0.0178,0.1006,8,10
Pasted text(23).txt,estimated_attention,0.25,13,0.14275000000000002,0.0296,0.2781,8,10
Pasted text(23).txt,estimated_attention,0.25,14,0.11686250000000001,0.0296,0.1893,8,10
Pasted text(23).txt,estimated_attention,0.25,15,0.1531125,0.0118,0.3491,8,10
Pasted text(23).txt,estimated_attention,0.25,16,0.1782375,0.0118,0.355,8,10
Pasted text(23).txt,estimated_attention,0.25,17,0.169375,0.0355,0.3491,8,10
Pasted text(23).txt,estimated_attention,0.25,18,0.33505,0.1479,0.503,8,10
Pasted text(23).txt,estimated_attention,0.25,19,0.37056249999999996,0.1006,0.5503,8,10
Pasted text(23).txt,estimated_attention,0.25,20,0.347625,0.1183,0.6331,8,10
Pasted text(23).txt,estimated_attention,0.25,21,0.3106375,0.0414,0.6982,8,10
Pasted text(23).txt,estimated_attention,0.25,22,0.41937500000000005,0.1716,0.6272,8,10
Pasted text(23).txt,estimated_attention,0.25,23,0.422325,0.2722,0.5266,8,10
Pasted text(23).txt,estimated_attention,0.25,24,0.4474875,0.1302,0.7751,8,10
Pasted text(23).txt,estimated_attention,0.25,25,0.49704999999999994,0.1953,0.7988,8,10
Pasted text(23).txt,estimated_attention,0.25,26,0.3187875,0.0355,0.5621,8,10
Pasted text(23).txt,estimated_attention,0.25,27,0.3809125,0.1124,0.6746,8,10
Pasted text(23).txt,estimated_attention,0.25,28,0.20339999999999997,0.071,0.432,8,10
Pasted text(23).txt,estimated_attention,0.25,29,0.3224875,0.0178,0.5207,8,10
Pasted text(23).txt,estimated_attention,0.25,30,0.19083750000000002,0.0178,0.3254,8,10
Pasted text(23).txt,estimated_attention,0.25,31,0.12872499999999998,0.0178,0.3314,8,10
Pasted text(23).txt,estimated_attention,0.5,0,0.34911249999999994,0.1598,0.7811,8,10
Pasted text(23).txt,estimated_attention,0.5,1,0.48298749999999996,0.355,0.6686,8,10
Pasted text(23).txt,estimated_attention,0.5,2,0.7351875,0.497,0.929,8,10
Pasted text(23).txt,estimated_attention,0.5,3,0.5917250000000001,0.4142,0.7337,8,10
Pasted text(23).txt,estimated_attention,0.5,4,0.5835875,0.432,0.7929,8,10
Pasted text(23).txt,estimated_attention,0.5,5,0.5199874999999999,0.3787,0.8107,8,10
Pasted text(23).txt,estimated_attention,0.5,6,0.4253,0.284,0.5385,8,10
Pasted text(23).txt,estimated_attention,0.5,7,0.38459999999999994,0.3018,0.4852,8,10
Pasted text(23).txt,estimated_attention,0.5,8,0.362425,0.2426,0.4438,8,10
Pasted text(23).txt,estimated_attention,0.5,9,0.37202499999999994,0.142,0.568,8,10
Pasted text(23).txt,estimated_attention,0.5,10,0.3942375,0.2663,0.6746,8,10
Pasted text(23).txt,estimated_attention,0.5,11,0.35355,0.2367,0.4852,8,10
Pasted text(23).txt,estimated_attention,0.5,12,0.272925,0.1716,0.4024,8,10
Pasted text(23).txt,estimated_attention,0.5,13,0.3616875,0.2071,0.5503,8,10
Pasted text(23).txt,estimated_attention,0.5,14,0.3483625,0.1302,0.4911,8,10
Pasted text(23).txt,estimated_attention,0.5,15,0.3779625,0.1716,0.5917,8,10
Pasted text(23).txt,estimated_attention,0.5,16,0.4267875,0.1953,0.6095,8,10
Pasted text(23).txt,estimated_attention,0.5,17,0.4400875,0.2544,0.6331,8,10
Pasted text(23).txt,estimated_attention,0.5,18,0.6005875,0.3846,0.7574,8,10
Pasted text(23).txt,estimated_attention,0.5,19,0.62575,0.2663,0.7929,8,10
Pasted text(23).txt,estimated_attention,0.5,20,0.619075,0.3905,0.787,8,10
Pasted text(23).txt,estimated_attention,0.5,21,0.5806,0.3609,0.9112,8,10
Pasted text(23).txt,estimated_attention,0.5,22,0.6701250000000001,0.4438,0.8284,8,10
Pasted text(23).txt,estimated_attention,0.5,23,0.6834250000000001,0.5089,0.7692,8,10
Pasted text(23).txt,estimated_attention,0.5,24,0.7085875,0.4379,0.9053,8,10
Pasted text(23).txt,estimated_attention,0.5,25,0.7241124999999999,0.568,0.8994,8,10
Pasted text(23).txt,estimated_attention,0.5,26,0.575425,0.2899,0.787,8,10
Pasted text(23).txt,estimated_attention,0.5,27,0.6301875,0.3491,0.8284,8,10
Pasted text(23).txt,estimated_attention,0.5,28,0.48595,0.3432,0.6686,8,10
Pasted text(23).txt,estimated_attention,0.5,29,0.6227874999999999,0.2604,0.8284,8,10
Pasted text(23).txt,estimated_attention,0.5,30,0.4578375,0.1834,0.6509,8,10
Pasted text(23).txt,estimated_attention,0.5,31,0.3728,0.1479,0.6095,8,10
Pasted text(23).txt,estimated_attention,0.75,0,0.59615,0.4497,0.9112,8,10
Pasted text(23).txt,estimated_attention,0.75,1,0.7736750000000001,0.6509,0.8639,8,10
Pasted text(23).txt,estimated_attention,0.75,2,0.8919999999999998,0.7396,0.9704,8,10
Pasted text(23).txt,estimated_attention,0.75,3,0.8202750000000002,0.6805,0.9053,8,10
Pasted text(23).txt,estimated_attention,0.75,4,0.797325,0.7041,0.8994,8,10
Pasted text(23).txt,estimated_attention,0.75,5,0.7729125,0.6509,0.9408,8,10
Pasted text(23).txt,estimated_attention,0.75,6,0.7204,0.645,0.7751,8,10
Pasted text(23).txt,estimated_attention,0.75,7,0.6738124999999999,0.6213,0.7929,8,10
Pasted text(23).txt,estimated_attention,0.75,8,0.6508875,0.574,0.7515,8,10
Pasted text(23).txt,estimated_attention,0.75,9,0.67455,0.568,0.7811,8,10
Pasted text(23).txt,estimated_attention,0.75,10,0.6841750000000001,0.5562,0.8639,8,10
Pasted text(23).txt,estimated_attention,0.75,11,0.6345999999999999,0.5325,0.7337,8,10
Pasted text(23).txt,estimated_attention,0.75,12,0.6043125,0.5089,0.6923,8,10
Pasted text(23).txt,estimated_attention,0.75,13,0.6471875,0.5503,0.8047,8,10
Pasted text(23).txt,estimated_attention,0.75,14,0.6531,0.5385,0.7041,8,10
Pasted text(23).txt,estimated_attention,0.75,15,0.6760375000000001,0.497,0.8462,8,10
Pasted text(23).txt,estimated_attention,0.75,16,0.7056125000000001,0.5148,0.8047,8,10
Pasted text(23).txt,estimated_attention,0.75,17,0.72485,0.5621,0.9172,8,10
Pasted text(23).txt,estimated_attention,0.75,18,0.8180625000000001,0.716,0.9172,8,10
Pasted text(23).txt,estimated_attention,0.75,19,0.82545,0.6627,0.8817,8,10
Pasted text(23).txt,estimated_attention,0.75,20,0.8284125,0.7515,0.9172,8,10
Pasted text(23).txt,estimated_attention,0.75,21,0.8187625000000001,0.6686,0.9408,8,10
Pasted text(23).txt,estimated_attention,0.75,22,0.8646375,0.787,0.929,8,10
Pasted text(23).txt,estimated_attention,0.75,23,0.8594625,0.7988,0.8935,8,10
Pasted text(23).txt,estimated_attention,0.75,24,0.86685,0.7101,0.9408,8,10
Pasted text(23).txt,estimated_attention,0.75,25,0.8712875,0.7396,0.9822,8,10
Pasted text(23).txt,estimated_attention,0.75,26,0.8158249999999999,0.6095,0.9467,8,10
Pasted text(23).txt,estimated_attention,0.75,27,0.8520749999999999,0.7101,0.9408,8,10
Pasted text(23).txt,estimated_attention,0.75,28,0.7633250000000001,0.6627,0.8935,8,10
Pasted text(23).txt,estimated_attention,0.75,29,0.821,0.6272,0.929,8,10
Pasted text(23).txt,estimated_attention,0.75,30,0.71895,0.5503,0.8521,8,10
Pasted text(23).txt,estimated_attention,0.75,31,0.6826875,0.568,0.7988,8,10
Pasted text(23).txt,estimated_attention,0.88,0,0.7655125000000002,0.6746,0.9408,8,10
Pasted text(23).txt,estimated_attention,0.88,1,0.8897999999999999,0.8343,0.9527,8,10
Pasted text(23).txt,estimated_attention,0.88,2,0.9408375000000001,0.8876,0.9882,8,10
Pasted text(23).txt,estimated_attention,0.88,3,0.9141875,0.8402,0.9763,8,10
Pasted text(23).txt,estimated_attention,0.88,4,0.9090124999999999,0.8402,0.9645,8,10
Pasted text(23).txt,estimated_attention,0.88,5,0.8787,0.787,0.9527,8,10
Pasted text(23).txt,estimated_attention,0.88,6,0.8690875,0.8284,0.9053,8,10
Pasted text(23).txt,estimated_attention,0.88,7,0.8409875,0.8166,0.8698,8,10
Pasted text(23).txt,estimated_attention,0.88,8,0.8269125000000003,0.7929,0.8935,8,10
Pasted text(23).txt,estimated_attention,0.88,9,0.819525,0.7456,0.929,8,10
Pasted text(23).txt,estimated_attention,0.88,10,0.8416999999999998,0.7633,0.929,8,10
Pasted text(23).txt,estimated_attention,0.88,11,0.812875,0.7574,0.8757,8,10
Pasted text(23).txt,estimated_attention,0.88,12,0.7980749999999999,0.7396,0.8462,8,10
Pasted text(23).txt,estimated_attention,0.88,13,0.8254499999999998,0.7515,0.929,8,10
Pasted text(23).txt,estimated_attention,0.88,14,0.8239874999999998,0.7515,0.8876,8,10
Pasted text(23).txt,estimated_attention,0.88,15,0.8439374999999998,0.7515,0.9527,8,10
Pasted text(23).txt,estimated_attention,0.88,16,0.8587250000000001,0.7811,0.9172,8,10
Pasted text(23).txt,estimated_attention,0.88,17,0.8639125,0.8047,0.9172,8,10
Pasted text(23).txt,estimated_attention,0.88,18,0.9082749999999999,0.8402,0.9704,8,10
Pasted text(23).txt,estimated_attention,0.88,19,0.9230875,0.8462,0.9586,8,10
Pasted text(23).txt,estimated_attention,0.88,20,0.9156749999999999,0.8698,0.9763,8,10
Pasted text(23).txt,estimated_attention,0.88,21,0.9075499999999999,0.8343,0.9704,8,10
Pasted text(23).txt,estimated_attention,0.88,22,0.9289875000000001,0.8402,0.9763,8,10
Pasted text(23).txt,estimated_attention,0.88,23,0.936375,0.9053,0.9645,8,10
Pasted text(23).txt,estimated_attention,0.88,24,0.937125,0.8166,0.9763,8,10
Pasted text(23).txt,estimated_attention,0.88,25,0.9430375000000002,0.9053,0.9941,8,10
Pasted text(23).txt,estimated_attention,0.88,26,0.909025,0.8047,0.9527,8,10
Pasted text(23).txt,estimated_attention,0.88,27,0.9193874999999998,0.858,0.9704,8,10
Pasted text(23).txt,estimated_attention,0.88,28,0.8838875000000002,0.8107,0.9349,8,10
Pasted text(23).txt,estimated_attention,0.88,29,0.9097875,0.8225,0.9527,8,10
Pasted text(23).txt,estimated_attention,0.88,30,0.8653625,0.7811,0.9112,8,10
Pasted text(23).txt,estimated_attention,0.88,31,0.8483750000000001,0.7633,0.9112,8,10


==> plots/cr_behavior/llama_3_8b_h2o_norm.csv <==
source_file,method,target_cr,layer,avg_effective_cr,min_head_cr,max_head_cr,num_heads,num_observations
Pasted text(24).txt,estimated_attention,0.1,0,0.09468750000000001,0.0,0.5148,8,10
Pasted text(24).txt,estimated_attention,0.1,1,0.075425,0.0059,0.1893,8,10
Pasted text(24).txt,estimated_attention,0.1,2,0.22411250000000002,0.0237,0.6923,8,10
Pasted text(24).txt,estimated_attention,0.1,3,0.1102125,0.0355,0.2249,8,10
Pasted text(24).txt,estimated_attention,0.1,4,0.0909875,0.0355,0.2367,8,10
Pasted text(24).txt,estimated_attention,0.1,5,0.096175,0.0178,0.3314,8,10
Pasted text(24).txt,estimated_attention,0.1,6,0.0429125,0.0178,0.0828,8,10
Pasted text(24).txt,estimated_attention,0.1,7,0.05105,0.0178,0.0947,8,10
Pasted text(24).txt,estimated_attention,0.1,8,0.0355,0.0118,0.0533,8,10
Pasted text(24).txt,estimated_attention,0.1,9,0.024425000000000002,0.0118,0.0533,8,10
Pasted text(24).txt,estimated_attention,0.1,10,0.043625000000000004,0.0118,0.071,8,10
Pasted text(24).txt,estimated_attention,0.1,11,0.025162499999999997,0.0118,0.0355,8,10
Pasted text(24).txt,estimated_attention,0.1,12,0.0162625,0.0,0.0414,8,10
Pasted text(24).txt,estimated_attention,0.1,13,0.0340375,0.0059,0.0888,8,10
Pasted text(24).txt,estimated_attention,0.1,14,0.037750000000000006,0.0178,0.1006,8,10
Pasted text(24).txt,estimated_attention,0.1,15,0.052525,0.0118,0.1361,8,10
Pasted text(24).txt,estimated_attention,0.1,16,0.06951249999999999,0.0059,0.1834,8,10
Pasted text(24).txt,estimated_attention,0.1,17,0.05845,0.0178,0.0947,8,10
Pasted text(24).txt,estimated_attention,0.1,18,0.125,0.0473,0.2308,8,10
Pasted text(24).txt,estimated_attention,0.1,19,0.13018749999999998,0.0237,0.2544,8,10
Pasted text(24).txt,estimated_attention,0.1,20,0.1279625,0.0592,0.2426,8,10
Pasted text(24).txt,estimated_attention,0.1,21,0.1516125,0.0473,0.3609,8,10
Pasted text(24).txt,estimated_attention,0.1,22,0.1908375,0.0592,0.3432,8,10
Pasted text(24).txt,estimated_attention,0.1,23,0.1671625,0.0769,0.2249,8,10
Pasted text(24).txt,estimated_attention,0.1,24,0.22781250000000003,0.0118,0.5562,8,10
Pasted text(24).txt,estimated_attention,0.1,25,0.2596,0.0888,0.497,8,10
Pasted text(24).txt,estimated_attention,0.1,26,0.1323875,0.0296,0.2426,8,10
Pasted text(24).txt,estimated_attention,0.1,27,0.148675,0.0355,0.2899,8,10
Pasted text(24).txt,estimated_attention,0.1,28,0.0843125,0.0296,0.142,8,10
Pasted text(24).txt,estimated_attention,0.1,29,0.1471875,0.0473,0.2544,8,10
Pasted text(24).txt,estimated_attention,0.1,30,0.0562125,0.0118,0.1243,8,10
Pasted text(24).txt,estimated_attention,0.1,31,0.0451375,0.0059,0.1243,8,10
Pasted text(24).txt,estimated_attention,0.25,0,0.224125,0.0592,0.6805,8,10
Pasted text(24).txt,estimated_attention,0.25,1,0.20488749999999997,0.0296,0.4142,8,10
Pasted text(24).txt,estimated_attention,0.25,2,0.41567500000000007,0.1598,0.7692,8,10
Pasted text(24).txt,estimated_attention,0.25,3,0.2988124999999999,0.1775,0.4497,8,10
Pasted text(24).txt,estimated_attention,0.25,4,0.258125,0.1538,0.5266,8,10
Pasted text(24).txt,estimated_attention,0.25,5,0.2418625,0.1302,0.574,8,10
Pasted text(24).txt,estimated_attention,0.25,6,0.17528749999999998,0.1124,0.2249,8,10
Pasted text(24).txt,estimated_attention,0.25,7,0.1486625,0.071,0.1893,8,10
Pasted text(24).txt,estimated_attention,0.25,8,0.14941249999999998,0.1006,0.2012,8,10
Pasted text(24).txt,estimated_attention,0.25,9,0.1331125,0.0828,0.1775,8,10
Pasted text(24).txt,estimated_attention,0.25,10,0.17307499999999998,0.0888,0.2485,8,10
Pasted text(24).txt,estimated_attention,0.25,11,0.11463749999999999,0.0947,0.142,8,10
Pasted text(24).txt,estimated_attention,0.25,12,0.11463749999999999,0.0651,0.1775,8,10
Pasted text(24).txt,estimated_attention,0.25,13,0.156075,0.0533,0.2959,8,10
Pasted text(24).txt,estimated_attention,0.25,14,0.15531250000000002,0.071,0.2604,8,10
Pasted text(24).txt,estimated_attention,0.25,15,0.170125,0.0651,0.3314,8,10
Pasted text(24).txt,estimated_attention,0.25,16,0.219675,0.1065,0.3846,8,10
Pasted text(24).txt,estimated_attention,0.25,17,0.18860000000000002,0.0473,0.3314,8,10
Pasted text(24).txt,estimated_attention,0.25,18,0.31213749999999996,0.1834,0.4556,8,10
Pasted text(24).txt,estimated_attention,0.25,19,0.31065,0.1243,0.4201,8,10
Pasted text(24).txt,estimated_attention,0.25,20,0.2995375,0.1834,0.568,8,10
Pasted text(24).txt,estimated_attention,0.25,21,0.3335625,0.1538,0.7041,8,10
Pasted text(24).txt,estimated_attention,0.25,22,0.3675875,0.1893,0.5325,8,10
Pasted text(24).txt,estimated_attention,0.25,23,0.37944999999999995,0.2663,0.4734,8,10
Pasted text(24).txt,estimated_attention,0.25,24,0.4371249999999999,0.1893,0.7751,8,10
Pasted text(24).txt,estimated_attention,0.25,25,0.4541375,0.2485,0.7041,8,10
Pasted text(24).txt,estimated_attention,0.25,26,0.3047375,0.1065,0.4734,8,10
Pasted text(24).txt,estimated_attention,0.25,27,0.3417125,0.1834,0.497,8,10
Pasted text(24).txt,estimated_attention,0.25,28,0.2329875,0.1183,0.355,8,10
Pasted text(24).txt,estimated_attention,0.25,29,0.309175,0.1243,0.4556,8,10
Pasted text(24).txt,estimated_attention,0.25,30,0.19897499999999996,0.1183,0.3077,8,10
Pasted text(24).txt,estimated_attention,0.25,31,0.18786250000000002,0.1183,0.3077,8,10
Pasted text(24).txt,estimated_attention,0.5,0,0.3927625,0.2249,0.8107,8,10
Pasted text(24).txt,estimated_attention,0.5,1,0.4903874999999999,0.3491,0.6213,8,10
Pasted text(24).txt,estimated_attention,0.5,2,0.6642,0.4556,0.8935,8,10
Pasted text(24).txt,estimated_attention,0.5,3,0.5562250000000001,0.4201,0.6805,8,10
Pasted text(24).txt,estimated_attention,0.5,4,0.5229375,0.4083,0.7278,8,10
Pasted text(24).txt,estimated_attention,0.5,5,0.4940875,0.3432,0.7692,8,10
Pasted text(24).txt,estimated_attention,0.5,6,0.43339999999999995,0.3609,0.497,8,10
Pasted text(24).txt,estimated_attention,0.5,7,0.38903750000000004,0.3373,0.4497,8,10
Pasted text(24).txt,estimated_attention,0.5,8,0.38534999999999997,0.355,0.4201,8,10
Pasted text(24).txt,estimated_attention,0.5,9,0.369825,0.3314,0.4497,8,10
Pasted text(24).txt,estimated_attention,0.5,10,0.4312250000000001,0.3669,0.5385,8,10
Pasted text(24).txt,estimated_attention,0.5,11,0.3653875,0.3195,0.4438,8,10
Pasted text(24).txt,estimated_attention,0.5,12,0.3298625,0.2426,0.4142,8,10
Pasted text(24).txt,estimated_attention,0.5,13,0.3779625,0.2604,0.5207,8,10
Pasted text(24).txt,estimated_attention,0.5,14,0.3949625,0.3077,0.497,8,10
Pasted text(24).txt,estimated_attention,0.5,15,0.41937499999999994,0.2899,0.5858,8,10
Pasted text(24).txt,estimated_attention,0.5,16,0.4578375,0.3136,0.6686,8,10
Pasted text(24).txt,estimated_attention,0.5,17,0.4179125,0.3077,0.5385,8,10
Pasted text(24).txt,estimated_attention,0.5,18,0.5525249999999999,0.3846,0.716,8,10
Pasted text(24).txt,estimated_attention,0.5,19,0.5717375,0.4024,0.6923,8,10
Pasted text(24).txt,estimated_attention,0.5,20,0.5488250000000001,0.4556,0.7574,8,10
Pasted text(24).txt,estimated_attention,0.5,21,0.5798749999999999,0.4142,0.8047,8,10
Pasted text(24).txt,estimated_attention,0.5,22,0.62575,0.4438,0.7515,8,10
Pasted text(24).txt,estimated_attention,0.5,23,0.6220374999999999,0.5562,0.7219,8,10
Pasted text(24).txt,estimated_attention,0.5,24,0.6531125,0.3846,0.8462,8,10
Pasted text(24).txt,estimated_attention,0.5,25,0.6708624999999999,0.5266,0.8876,8,10
Pasted text(24).txt,estimated_attention,0.5,26,0.5806125,0.4556,0.716,8,10
Pasted text(24).txt,estimated_attention,0.5,27,0.6079875,0.4379,0.8343,8,10
Pasted text(24).txt,estimated_attention,0.5,28,0.5044249999999999,0.3787,0.6272,8,10
Pasted text(24).txt,estimated_attention,0.5,29,0.5902250000000001,0.4201,0.7101,8,10
Pasted text(24).txt,estimated_attention,0.5,30,0.4652374999999999,0.2959,0.5503,8,10
Pasted text(24).txt,estimated_attention,0.5,31,0.47411250000000005,0.3728,0.6036,8,10
Pasted text(24).txt,estimated_attention,0.75,0,0.6612375,0.5621,0.8757,8,10
Pasted text(24).txt,estimated_attention,0.75,1,0.7248500000000001,0.6154,0.8047,8,10
Pasted text(24).txt,estimated_attention,0.75,2,0.8380375000000001,0.716,0.9527,8,10
Pasted text(24).txt,estimated_attention,0.75,3,0.791425,0.6568,0.8462,8,10
Pasted text(24).txt,estimated_attention,0.75,4,0.7677625,0.6923,0.8521,8,10
Pasted text(24).txt,estimated_attention,0.75,5,0.7551749999999999,0.6272,0.9231,8,10
Pasted text(24).txt,estimated_attention,0.75,6,0.7034124999999999,0.6568,0.7456,8,10
Pasted text(24).txt,estimated_attention,0.75,7,0.6930375,0.6331,0.7337,8,10
Pasted text(24).txt,estimated_attention,0.75,8,0.6604874999999999,0.6213,0.7278,8,10
Pasted text(24).txt,estimated_attention,0.75,9,0.66865,0.5858,0.7219,8,10
Pasted text(24).txt,estimated_attention,0.75,10,0.7063625,0.6331,0.8166,8,10
Pasted text(24).txt,estimated_attention,0.75,11,0.6494125,0.6154,0.7041,8,10
Pasted text(24).txt,estimated_attention,0.75,12,0.6471874999999999,0.568,0.7219,8,10
Pasted text(24).txt,estimated_attention,0.75,13,0.6775,0.6213,0.7751,8,10
Pasted text(24).txt,estimated_attention,0.75,14,0.6886125000000001,0.6095,0.7633,8,10
Pasted text(24).txt,estimated_attention,0.75,15,0.7048875,0.6213,0.8225,8,10
Pasted text(24).txt,estimated_attention,0.75,16,0.724125,0.6154,0.8343,8,10
Pasted text(24).txt,estimated_attention,0.75,17,0.7137625,0.645,0.8225,8,10
Pasted text(24).txt,estimated_attention,0.75,18,0.7921500000000001,0.6923,0.8817,8,10
Pasted text(24).txt,estimated_attention,0.75,19,0.7884625000000001,0.6923,0.8639,8,10
Pasted text(24).txt,estimated_attention,0.75,20,0.79735,0.7337,0.8698,8,10
Pasted text(24).txt,estimated_attention,0.75,21,0.807675,0.7396,0.9467,8,10
Pasted text(24).txt,estimated_attention,0.75,22,0.8210124999999999,0.716,0.8935,8,10
Pasted text(24).txt,estimated_attention,0.75,23,0.8269249999999999,0.7574,0.8757,8,10
Pasted text(24).txt,estimated_attention,0.75,24,0.840975,0.7101,0.9467,8,10
Pasted text(24).txt,estimated_attention,0.75,25,0.8609625,0.7574,0.9586,8,10
Pasted text(24).txt,estimated_attention,0.75,26,0.7995625,0.7101,0.8935,8,10
Pasted text(24).txt,estimated_attention,0.75,27,0.8069625,0.6982,0.9053,8,10
Pasted text(24).txt,estimated_attention,0.75,28,0.7529625000000001,0.6686,0.8166,8,10
Pasted text(24).txt,estimated_attention,0.75,29,0.8062249999999999,0.6923,0.8876,8,10
Pasted text(24).txt,estimated_attention,0.75,30,0.725575,0.5621,0.858,8,10
Pasted text(24).txt,estimated_attention,0.75,31,0.7085999999999999,0.6391,0.7929,8,10
Pasted text(24).txt,estimated_attention,0.88,0,0.8106499999999999,0.7692,0.9349,8,10
Pasted text(24).txt,estimated_attention,0.88,1,0.8816625,0.8225,0.9172,8,10
Pasted text(24).txt,estimated_attention,0.88,2,0.9252874999999999,0.8757,0.9882,8,10
Pasted text(24).txt,estimated_attention,0.88,3,0.8994250000000001,0.8521,0.9349,8,10
Pasted text(24).txt,estimated_attention,0.88,4,0.9009,0.8639,0.9586,8,10
Pasted text(24).txt,estimated_attention,0.88,5,0.8683500000000001,0.8107,0.9527,8,10
Pasted text(24).txt,estimated_attention,0.88,6,0.8468875,0.8225,0.8757,8,10
Pasted text(24).txt,estimated_attention,0.88,7,0.8417375,0.8225,0.858,8,10
Pasted text(24).txt,estimated_attention,0.88,8,0.8202750000000002,0.7929,0.8521,8,10
Pasted text(24).txt,estimated_attention,0.88,9,0.834325,0.7811,0.9053,8,10
Pasted text(24).txt,estimated_attention,0.88,10,0.8498499999999998,0.7988,0.9231,8,10
Pasted text(24).txt,estimated_attention,0.88,11,0.8284,0.8047,0.8817,8,10
Pasted text(24).txt,estimated_attention,0.88,12,0.8313625,0.8166,0.8521,8,10
Pasted text(24).txt,estimated_attention,0.88,13,0.8261875,0.7811,0.8698,8,10
Pasted text(24).txt,estimated_attention,0.88,14,0.8262125000000001,0.8107,0.8462,8,10
Pasted text(24).txt,estimated_attention,0.88,15,0.8498625000000001,0.8107,0.929,8,10
Pasted text(24).txt,estimated_attention,0.88,16,0.862425,0.8107,0.9349,8,10
Pasted text(24).txt,estimated_attention,0.88,17,0.8616875,0.8225,0.8994,8,10
Pasted text(24).txt,estimated_attention,0.88,18,0.8942375,0.8343,0.9527,8,10
Pasted text(24).txt,estimated_attention,0.88,19,0.907525,0.8284,0.9408,8,10
Pasted text(24).txt,estimated_attention,0.88,20,0.9008875,0.8462,0.9527,8,10
Pasted text(24).txt,estimated_attention,0.88,21,0.90755,0.8521,0.9763,8,10
Pasted text(24).txt,estimated_attention,0.88,22,0.9112250000000002,0.8698,0.9467,8,10
Pasted text(24).txt,estimated_attention,0.88,23,0.9179125000000001,0.8876,0.9527,8,10
Pasted text(24).txt,estimated_attention,0.88,24,0.9304749999999998,0.8521,0.9822,8,10
Pasted text(24).txt,estimated_attention,0.88,25,0.9216125,0.8521,0.9941,8,10
Pasted text(24).txt,estimated_attention,0.88,26,0.9016249999999999,0.858,0.9408,8,10
Pasted text(24).txt,estimated_attention,0.88,27,0.9082874999999999,0.8521,0.9527,8,10
Pasted text(24).txt,estimated_attention,0.88,28,0.8749999999999998,0.8343,0.9231,8,10
Pasted text(24).txt,estimated_attention,0.88,29,0.9075500000000002,0.8343,0.9586,8,10
Pasted text(24).txt,estimated_attention,0.88,30,0.8616875,0.787,0.9112,8,10
Pasted text(24).txt,estimated_attention,0.88,31,0.8483750000000001,0.8166,0.8817,8,10


==> plots/cr_behavior/llama_3_8b_min_var.csv <==
source_file,method,target_cr,layer,avg_effective_cr,min_head_cr,max_head_cr,num_heads,num_observations
Pasted text(21).txt,estimated_attention,0.1,0,0.11686250000000001,0.0,0.6982,8,10
Pasted text(21).txt,estimated_attention,0.1,1,0.0931875,0.0059,0.4556,8,10
Pasted text(21).txt,estimated_attention,0.1,2,0.11836249999999997,0.0,0.4024,8,10
Pasted text(21).txt,estimated_attention,0.1,3,0.06582500000000001,0.0,0.1479,8,10
Pasted text(21).txt,estimated_attention,0.1,4,0.062875,0.0,0.1006,8,10
Pasted text(21).txt,estimated_attention,0.1,5,0.10135000000000001,0.0178,0.1834,8,10
Pasted text(21).txt,estimated_attention,0.1,6,0.05844999999999999,0.0178,0.1538,8,10
Pasted text(21).txt,estimated_attention,0.1,7,0.08802500000000002,0.0118,0.1479,8,10
Pasted text(21).txt,estimated_attention,0.1,8,0.056225000000000004,0.0118,0.2426,8,10
Pasted text(21).txt,estimated_attention,0.1,9,0.09541249999999998,0.0,0.3314,8,10
Pasted text(21).txt,estimated_attention,0.1,10,0.0754375,0.0118,0.1302,8,10
Pasted text(21).txt,estimated_attention,0.1,11,0.080625,0.0178,0.2544,8,10
Pasted text(21).txt,estimated_attention,0.1,12,0.105775,0.0178,0.3195,8,10
Pasted text(21).txt,estimated_attention,0.1,13,0.07100000000000001,0.0059,0.142,8,10
Pasted text(21).txt,estimated_attention,0.1,14,0.0732125,0.0,0.3136,8,10
Pasted text(21).txt,estimated_attention,0.1,15,0.11687500000000002,0.0059,0.2663,8,10
Pasted text(21).txt,estimated_attention,0.1,16,0.20932499999999998,0.0178,0.4734,8,10
Pasted text(21).txt,estimated_attention,0.1,17,0.09393749999999998,0.0178,0.2722,8,10
Pasted text(21).txt,estimated_attention,0.1,18,0.1286875,0.0118,0.3669,8,10
Pasted text(21).txt,estimated_attention,0.1,19,0.09244999999999999,0.0178,0.2189,8,10
Pasted text(21).txt,estimated_attention,0.1,20,0.0628875,0.0118,0.1243,8,10
Pasted text(21).txt,estimated_attention,0.1,21,0.14201249999999999,0.0473,0.355,8,10
Pasted text(21).txt,estimated_attention,0.1,22,0.1257375,0.0473,0.3787,8,10
Pasted text(21).txt,estimated_attention,0.1,23,0.0895125,0.0237,0.2367,8,10
Pasted text(21).txt,estimated_attention,0.1,24,0.1198375,0.0296,0.2485,8,10
Pasted text(21).txt,estimated_attention,0.1,25,0.18343749999999998,0.0533,0.4379,8,10
Pasted text(21).txt,estimated_attention,0.1,26,0.15237499999999998,0.0473,0.2544,8,10
Pasted text(21).txt,estimated_attention,0.1,27,0.08283750000000001,0.0118,0.2012,8,10
Pasted text(21).txt,estimated_attention,0.1,28,0.08506250000000001,0.0,0.1775,8,10
Pasted text(21).txt,estimated_attention,0.1,29,0.12056249999999999,0.0059,0.645,8,10
Pasted text(21).txt,estimated_attention,0.1,30,0.045125,0.0059,0.1243,8,10
Pasted text(21).txt,estimated_attention,0.1,31,0.11611250000000002,0.0118,0.2189,8,10
Pasted text(21).txt,estimated_attention,0.25,0,0.1856625,0.0237,0.7811,8,10
Pasted text(21).txt,estimated_attention,0.25,1,0.23299999999999996,0.0592,0.6213,8,10
Pasted text(21).txt,estimated_attention,0.25,2,0.25445,0.0533,0.5562,8,10
Pasted text(21).txt,estimated_attention,0.25,3,0.19602500000000003,0.0237,0.3432,8,10
Pasted text(21).txt,estimated_attention,0.25,4,0.20785,0.0533,0.284,8,10
Pasted text(21).txt,estimated_attention,0.25,5,0.2573875,0.071,0.3195,8,10
Pasted text(21).txt,estimated_attention,0.25,6,0.20488749999999997,0.1183,0.3077,8,10
Pasted text(21).txt,estimated_attention,0.25,7,0.2115375,0.0473,0.3254,8,10
Pasted text(21).txt,estimated_attention,0.25,8,0.16125,0.0533,0.4024,8,10
Pasted text(21).txt,estimated_attention,0.25,9,0.2041375,0.0178,0.5325,8,10
Pasted text(21).txt,estimated_attention,0.25,10,0.205625,0.0828,0.2604,8,10
Pasted text(21).txt,estimated_attention,0.25,11,0.20711249999999998,0.0533,0.4852,8,10
Pasted text(21).txt,estimated_attention,0.25,12,0.23741249999999997,0.1124,0.497,8,10
Pasted text(21).txt,estimated_attention,0.25,13,0.14867499999999997,0.0651,0.2544,8,10
Pasted text(21).txt,estimated_attention,0.25,14,0.19673749999999998,0.0473,0.4556,8,10
Pasted text(21).txt,estimated_attention,0.25,15,0.2544375,0.0651,0.432,8,10
Pasted text(21).txt,estimated_attention,0.25,16,0.36538750000000003,0.1065,0.6272,8,10
Pasted text(21).txt,estimated_attention,0.25,17,0.247025,0.142,0.4793,8,10
Pasted text(21).txt,estimated_attention,0.25,18,0.2877125,0.1538,0.574,8,10
Pasted text(21).txt,estimated_attention,0.25,19,0.24037499999999995,0.1183,0.4379,8,10
Pasted text(21).txt,estimated_attention,0.25,20,0.2352,0.1538,0.3728,8,10
Pasted text(21).txt,estimated_attention,0.25,21,0.32766249999999997,0.1479,0.6095,8,10
Pasted text(21).txt,estimated_attention,0.25,22,0.284775,0.142,0.6036,8,10
Pasted text(21).txt,estimated_attention,0.25,23,0.2507375,0.1361,0.4083,8,10
Pasted text(21).txt,estimated_attention,0.25,24,0.28771250000000004,0.1065,0.5621,8,10
Pasted text(21).txt,estimated_attention,0.25,25,0.36391249999999997,0.1598,0.6923,8,10
Pasted text(21).txt,estimated_attention,0.25,26,0.34395000000000003,0.1716,0.5089,8,10
Pasted text(21).txt,estimated_attention,0.25,27,0.24483749999999996,0.1361,0.3669,8,10
Pasted text(21).txt,estimated_attention,0.25,28,0.266275,0.1598,0.3846,8,10
Pasted text(21).txt,estimated_attention,0.25,29,0.2611,0.1006,0.8166,8,10
Pasted text(21).txt,estimated_attention,0.25,30,0.18046250000000003,0.0828,0.2959,8,10
Pasted text(21).txt,estimated_attention,0.25,31,0.29216250000000005,0.0592,0.4497,8,10
Pasted text(21).txt,estimated_attention,0.5,0,0.4090249999999999,0.2426,0.8639,8,10
Pasted text(21).txt,estimated_attention,0.5,1,0.5007499999999999,0.3254,0.8107,8,10
Pasted text(21).txt,estimated_attention,0.5,2,0.522925,0.2722,0.7633,8,10
Pasted text(21).txt,estimated_attention,0.5,3,0.4837375,0.2367,0.6923,8,10
Pasted text(21).txt,estimated_attention,0.5,4,0.47708749999999994,0.3077,0.5917,8,10
Pasted text(21).txt,estimated_attention,0.5,5,0.5110875,0.2899,0.6213,8,10
Pasted text(21).txt,estimated_attention,0.5,6,0.4719000000000001,0.3728,0.5503,8,10
Pasted text(21).txt,estimated_attention,0.5,7,0.4593,0.2899,0.568,8,10
Pasted text(21).txt,estimated_attention,0.5,8,0.394225,0.2544,0.5976,8,10
Pasted text(21).txt,estimated_attention,0.5,9,0.41568749999999993,0.2071,0.6864,8,10
Pasted text(21).txt,estimated_attention,0.5,10,0.4563625,0.3432,0.5207,8,10
Pasted text(21).txt,estimated_attention,0.5,11,0.41493750000000007,0.2959,0.6272,8,10
Pasted text(21).txt,estimated_attention,0.5,12,0.48816249999999994,0.3728,0.6982,8,10
Pasted text(21).txt,estimated_attention,0.5,13,0.39496250000000005,0.284,0.4615,8,10
Pasted text(21).txt,estimated_attention,0.5,14,0.4223375000000001,0.3077,0.6805,8,10
Pasted text(21).txt,estimated_attention,0.5,15,0.49482500000000007,0.3254,0.6568,8,10
Pasted text(21).txt,estimated_attention,0.5,16,0.6087125,0.3846,0.7692,8,10
Pasted text(21).txt,estimated_attention,0.5,17,0.5044625,0.4024,0.7101,8,10
Pasted text(21).txt,estimated_attention,0.5,18,0.55325,0.426,0.7633,8,10
Pasted text(21).txt,estimated_attention,0.5,19,0.5192375,0.3609,0.7101,8,10
Pasted text(21).txt,estimated_attention,0.5,20,0.5066375,0.355,0.6627,8,10
Pasted text(21).txt,estimated_attention,0.5,21,0.5954125,0.426,0.8107,8,10
Pasted text(21).txt,estimated_attention,0.5,22,0.5429,0.3787,0.7633,8,10
Pasted text(21).txt,estimated_attention,0.5,23,0.5303249999999999,0.3905,0.6686,8,10
Pasted text(21).txt,estimated_attention,0.5,24,0.5547374999999999,0.4083,0.7219,8,10
Pasted text(21).txt,estimated_attention,0.5,25,0.6213,0.4497,0.8698,8,10
Pasted text(21).txt,estimated_attention,0.5,26,0.5968875000000001,0.4675,0.7041,8,10
Pasted text(21).txt,estimated_attention,0.5,27,0.5295875,0.3846,0.645,8,10
Pasted text(21).txt,estimated_attention,0.5,28,0.5673125,0.432,0.7101,8,10
Pasted text(21).txt,estimated_attention,0.5,29,0.4904,0.3314,0.9172,8,10
Pasted text(21).txt,estimated_attention,0.5,30,0.4334249999999999,0.3195,0.5621,8,10
Pasted text(21).txt,estimated_attention,0.5,31,0.5813625,0.3669,0.7633,8,10
Pasted text(21).txt,estimated_attention,0.75,0,0.687125,0.5858,0.8817,8,10
Pasted text(21).txt,estimated_attention,0.75,1,0.76625,0.6686,0.8757,8,10
Pasted text(21).txt,estimated_attention,0.75,2,0.7714375,0.6686,0.8698,8,10
Pasted text(21).txt,estimated_attention,0.75,3,0.744075,0.5976,0.8521,8,10
Pasted text(21).txt,estimated_attention,0.75,4,0.7233750000000001,0.574,0.7751,8,10
Pasted text(21).txt,estimated_attention,0.75,5,0.7441000000000001,0.6331,0.7929,8,10
Pasted text(21).txt,estimated_attention,0.75,6,0.718925,0.6509,0.7692,8,10
Pasted text(21).txt,estimated_attention,0.75,7,0.715975,0.6568,0.7633,8,10
Pasted text(21).txt,estimated_attention,0.75,8,0.6841625,0.6331,0.8284,8,10
Pasted text(21).txt,estimated_attention,0.75,9,0.6856499999999999,0.5621,0.8047,8,10
Pasted text(21).txt,estimated_attention,0.75,10,0.7115499999999999,0.6331,0.7751,8,10
Pasted text(21).txt,estimated_attention,0.75,11,0.6960125,0.6036,0.7929,8,10
Pasted text(21).txt,estimated_attention,0.75,12,0.7278125000000001,0.6568,0.8521,8,10
Pasted text(21).txt,estimated_attention,0.75,13,0.6738249999999999,0.6154,0.7101,8,10
Pasted text(21).txt,estimated_attention,0.75,14,0.6945250000000001,0.6154,0.8225,8,10
Pasted text(21).txt,estimated_attention,0.75,15,0.7293000000000001,0.6272,0.8225,8,10
Pasted text(21).txt,estimated_attention,0.75,16,0.784025,0.6805,0.8521,8,10
Pasted text(21).txt,estimated_attention,0.75,17,0.7640625,0.6864,0.8521,8,10
Pasted text(21).txt,estimated_attention,0.75,18,0.7758999999999999,0.7101,0.8876,8,10
Pasted text(21).txt,estimated_attention,0.75,19,0.779575,0.7041,0.8698,8,10
Pasted text(21).txt,estimated_attention,0.75,20,0.76405,0.6805,0.8462,8,10
Pasted text(21).txt,estimated_attention,0.75,21,0.8195250000000002,0.7396,0.8935,8,10
Pasted text(21).txt,estimated_attention,0.75,22,0.7818125,0.7041,0.8817,8,10
Pasted text(21).txt,estimated_attention,0.75,23,0.7684875,0.6864,0.8757,8,10
Pasted text(21).txt,estimated_attention,0.75,24,0.7847625,0.716,0.8817,8,10
Pasted text(21).txt,estimated_attention,0.75,25,0.8091750000000001,0.716,0.9172,8,10
Pasted text(21).txt,estimated_attention,0.75,26,0.8010375,0.6686,0.858,8,10
Pasted text(21).txt,estimated_attention,0.75,27,0.7588875,0.6746,0.8284,8,10
Pasted text(21).txt,estimated_attention,0.75,28,0.7862374999999999,0.6627,0.8757,8,10
Pasted text(21).txt,estimated_attention,0.75,29,0.7633000000000001,0.6391,0.9763,8,10
Pasted text(21).txt,estimated_attention,0.75,30,0.7226374999999999,0.6391,0.8225,8,10
Pasted text(21).txt,estimated_attention,0.75,31,0.7958624999999999,0.645,0.8935,8,10
Pasted text(21).txt,estimated_attention,0.88,0,0.8468875,0.8047,0.9231,8,10
Pasted text(21).txt,estimated_attention,0.88,1,0.8890625,0.8521,0.929,8,10
Pasted text(21).txt,estimated_attention,0.88,2,0.8764749999999999,0.8343,0.9349,8,10
Pasted text(21).txt,estimated_attention,0.88,3,0.8772249999999999,0.8225,0.9527,8,10
Pasted text(21).txt,estimated_attention,0.88,4,0.8609375,0.8107,0.8994,8,10
Pasted text(21).txt,estimated_attention,0.88,5,0.8727875,0.8284,0.8935,8,10
Pasted text(21).txt,estimated_attention,0.88,6,0.8528249999999999,0.8166,0.8817,8,10
Pasted text(21).txt,estimated_attention,0.88,7,0.8572624999999998,0.8166,0.8994,8,10
Pasted text(21).txt,estimated_attention,0.88,8,0.8395000000000001,0.8047,0.8817,8,10
Pasted text(21).txt,estimated_attention,0.88,9,0.8431999999999998,0.8166,0.9053,8,10
Pasted text(21).txt,estimated_attention,0.88,10,0.8579874999999999,0.8284,0.8817,8,10
Pasted text(21).txt,estimated_attention,0.88,11,0.8513249999999999,0.8047,0.8994,8,10
Pasted text(21).txt,estimated_attention,0.88,12,0.8513250000000001,0.8107,0.8817,8,10
Pasted text(21).txt,estimated_attention,0.88,13,0.8350624999999999,0.8166,0.8698,8,10
Pasted text(21).txt,estimated_attention,0.88,14,0.8498625000000001,0.8225,0.8876,8,10
Pasted text(21).txt,estimated_attention,0.88,15,0.8668750000000001,0.8166,0.9112,8,10
Pasted text(21).txt,estimated_attention,0.88,16,0.8927625000000001,0.8462,0.9231,8,10
Pasted text(21).txt,estimated_attention,0.88,17,0.8794375000000001,0.8343,0.9172,8,10
Pasted text(21).txt,estimated_attention,0.88,18,0.8846,0.8402,0.929,8,10
Pasted text(21).txt,estimated_attention,0.88,19,0.8809250000000001,0.8343,0.9172,8,10
Pasted text(21).txt,estimated_attention,0.88,20,0.8735250000000001,0.8107,0.929,8,10
Pasted text(21).txt,estimated_attention,0.88,21,0.9090000000000001,0.8757,0.9467,8,10
Pasted text(21).txt,estimated_attention,0.88,22,0.888325,0.8462,0.9231,8,10
Pasted text(21).txt,estimated_attention,0.88,23,0.8831249999999999,0.8343,0.9231,8,10
Pasted text(21).txt,estimated_attention,0.88,24,0.8883125,0.8402,0.9527,8,10
Pasted text(21).txt,estimated_attention,0.88,25,0.9045875000000001,0.8521,0.9645,8,10
Pasted text(21).txt,estimated_attention,0.88,26,0.8920250000000001,0.8639,0.9231,8,10
Pasted text(21).txt,estimated_attention,0.88,27,0.8868375000000001,0.8521,0.9231,8,10
Pasted text(21).txt,estimated_attention,0.88,28,0.8935000000000001,0.8521,0.9231,8,10
Pasted text(21).txt,estimated_attention,0.88,29,0.8823874999999999,0.8521,0.9704,8,10
Pasted text(21).txt,estimated_attention,0.88,30,0.8668625000000001,0.8343,0.9231,8,10
Pasted text(21).txt,estimated_attention,0.88,31,0.8979375,0.8047,0.9586,8,10


==> plots/cr_behavior/llama_3_8b_min_var_full_harmonic.csv <==
source_file,method,target_cr,layer,avg_effective_cr,min_head_cr,max_head_cr,num_heads,num_observations
Pasted text(22).txt,estimated_attention,0.1,0,0.091725,0.0059,0.5503,8,10
Pasted text(22).txt,estimated_attention,0.1,1,0.0865625,0.0414,0.1598,8,10
Pasted text(22).txt,estimated_attention,0.1,2,0.1501375,0.0237,0.3314,8,10
Pasted text(22).txt,estimated_attention,0.1,3,0.1102125,0.0178,0.1834,8,10
Pasted text(22).txt,estimated_attention,0.1,4,0.10133750000000001,0.0296,0.1598,8,10
Pasted text(22).txt,estimated_attention,0.1,5,0.11094999999999997,0.0651,0.1893,8,10
Pasted text(22).txt,estimated_attention,0.1,6,0.090975,0.0651,0.1183,8,10
Pasted text(22).txt,estimated_attention,0.1,7,0.112425,0.0355,0.1716,8,10
Pasted text(22).txt,estimated_attention,0.1,8,0.0858,0.0414,0.142,8,10
Pasted text(22).txt,estimated_attention,0.1,9,0.08728749999999999,0.0355,0.1243,8,10
Pasted text(22).txt,estimated_attention,0.1,10,0.0754375,0.0237,0.1479,8,10
Pasted text(22).txt,estimated_attention,0.1,11,0.07766250000000001,0.0355,0.1302,8,10
Pasted text(22).txt,estimated_attention,0.1,12,0.0776625,0.0414,0.1361,8,10
Pasted text(22).txt,estimated_attention,0.1,13,0.07767500000000002,0.0237,0.1124,8,10
Pasted text(22).txt,estimated_attention,0.1,14,0.0769375,0.0414,0.1953,8,10
Pasted text(22).txt,estimated_attention,0.1,15,0.08876250000000001,0.0237,0.1657,8,10
Pasted text(22).txt,estimated_attention,0.1,16,0.136825,0.0414,0.3136,8,10
Pasted text(22).txt,estimated_attention,0.1,17,0.0820875,0.0414,0.1775,8,10
Pasted text(22).txt,estimated_attention,0.1,18,0.10945000000000002,0.0592,0.1538,8,10
Pasted text(22).txt,estimated_attention,0.1,19,0.08727499999999999,0.0533,0.1183,8,10
Pasted text(22).txt,estimated_attention,0.1,20,0.0695375,0.0473,0.1006,8,10
Pasted text(22).txt,estimated_attention,0.1,21,0.11684999999999998,0.0533,0.2189,8,10
Pasted text(22).txt,estimated_attention,0.1,22,0.1139125,0.071,0.2249,8,10
Pasted text(22).txt,estimated_attention,0.1,23,0.10135000000000001,0.0296,0.2308,8,10
Pasted text(22).txt,estimated_attention,0.1,24,0.1471875,0.0533,0.2071,8,10
Pasted text(22).txt,estimated_attention,0.1,25,0.1642,0.0947,0.3254,8,10
Pasted text(22).txt,estimated_attention,0.1,26,0.108725,0.0473,0.1775,8,10
Pasted text(22).txt,estimated_attention,0.1,27,0.1139125,0.0888,0.1657,8,10
Pasted text(22).txt,estimated_attention,0.1,28,0.090975,0.0533,0.1538,8,10
Pasted text(22).txt,estimated_attention,0.1,29,0.07915,0.0473,0.1598,8,10
Pasted text(22).txt,estimated_attention,0.1,30,0.08059999999999999,0.0414,0.1479,8,10
Pasted text(22).txt,estimated_attention,0.1,31,0.07692500000000001,0.0473,0.1243,8,10
Pasted text(22).txt,estimated_attention,0.25,0,0.19748749999999998,0.0947,0.645,8,10
Pasted text(22).txt,estimated_attention,0.25,1,0.2418625,0.1538,0.3432,8,10
Pasted text(22).txt,estimated_attention,0.25,2,0.28847500000000004,0.1479,0.5325,8,10
Pasted text(22).txt,estimated_attention,0.25,3,0.2633125,0.1006,0.3609,8,10
Pasted text(22).txt,estimated_attention,0.25,4,0.24998749999999997,0.1183,0.3373,8,10
Pasted text(22).txt,estimated_attention,0.25,5,0.26403750000000004,0.1479,0.3728,8,10
Pasted text(22).txt,estimated_attention,0.25,6,0.2648,0.213,0.3432,8,10
Pasted text(22).txt,estimated_attention,0.25,7,0.2566625,0.1598,0.355,8,10
Pasted text(22).txt,estimated_attention,0.25,8,0.2352,0.1361,0.3964,8,10
Pasted text(22).txt,estimated_attention,0.25,9,0.20488750000000003,0.1479,0.3018,8,10
Pasted text(22).txt,estimated_attention,0.25,10,0.24112499999999998,0.1775,0.2899,8,10
Pasted text(22).txt,estimated_attention,0.25,11,0.19675,0.1302,0.2604,8,10
Pasted text(22).txt,estimated_attention,0.25,12,0.22632500000000003,0.1657,0.2959,8,10
Pasted text(22).txt,estimated_attention,0.25,13,0.19822499999999998,0.1302,0.2604,8,10
Pasted text(22).txt,estimated_attention,0.25,14,0.2159875,0.1302,0.3373,8,10
Pasted text(22).txt,estimated_attention,0.25,15,0.21523750000000003,0.0828,0.3018,8,10
Pasted text(22).txt,estimated_attention,0.25,16,0.2685,0.1775,0.4556,8,10
Pasted text(22).txt,estimated_attention,0.25,17,0.20412499999999997,0.1243,0.3136,8,10
Pasted text(22).txt,estimated_attention,0.25,18,0.2537125,0.1953,0.3609,8,10
Pasted text(22).txt,estimated_attention,0.25,19,0.23003749999999998,0.1775,0.284,8,10
Pasted text(22).txt,estimated_attention,0.25,20,0.21968749999999998,0.1657,0.2604,8,10
Pasted text(22).txt,estimated_attention,0.25,21,0.26108750000000003,0.1538,0.3964,8,10
Pasted text(22).txt,estimated_attention,0.25,22,0.28478749999999997,0.2012,0.432,8,10
Pasted text(22).txt,estimated_attention,0.25,23,0.2610875,0.1893,0.3846,8,10
Pasted text(22).txt,estimated_attention,0.25,24,0.32099999999999995,0.1775,0.4793,8,10
Pasted text(22).txt,estimated_attention,0.25,25,0.3513375,0.1953,0.5562,8,10
Pasted text(22).txt,estimated_attention,0.25,26,0.273675,0.1893,0.3905,8,10
Pasted text(22).txt,estimated_attention,0.25,27,0.264775,0.1834,0.3195,8,10
Pasted text(22).txt,estimated_attention,0.25,28,0.24408749999999996,0.1657,0.3314,8,10
Pasted text(22).txt,estimated_attention,0.25,29,0.234475,0.1361,0.3728,8,10
Pasted text(22).txt,estimated_attention,0.25,30,0.2492625,0.1775,0.3432,8,10
Pasted text(22).txt,estimated_attention,0.25,31,0.24999999999999994,0.1657,0.3254,8,10
Pasted text(22).txt,estimated_attention,0.5,0,0.4408125,0.3609,0.7692,8,10
Pasted text(22).txt,estimated_attention,0.5,1,0.4941,0.4083,0.574,8,10
Pasted text(22).txt,estimated_attention,0.5,2,0.5443875,0.3905,0.6864,8,10
Pasted text(22).txt,estimated_attention,0.5,3,0.4888875,0.3254,0.6036,8,10
Pasted text(22).txt,estimated_attention,0.5,4,0.50665,0.3964,0.6036,8,10
Pasted text(22).txt,estimated_attention,0.5,5,0.51775,0.426,0.6213,8,10
Pasted text(22).txt,estimated_attention,0.5,6,0.508125,0.4497,0.568,8,10
Pasted text(22).txt,estimated_attention,0.5,7,0.4933375,0.3846,0.5503,8,10
Pasted text(22).txt,estimated_attention,0.5,8,0.47411250000000005,0.4201,0.5089,8,10
Pasted text(22).txt,estimated_attention,0.5,9,0.44305000000000005,0.4024,0.5385,8,10
Pasted text(22).txt,estimated_attention,0.5,10,0.5022125000000001,0.4379,0.5976,8,10
Pasted text(22).txt,estimated_attention,0.5,11,0.4630375,0.3846,0.5444,8,10
Pasted text(22).txt,estimated_attention,0.5,12,0.4837375,0.3846,0.5503,8,10
Pasted text(22).txt,estimated_attention,0.5,13,0.45045,0.355,0.503,8,10
Pasted text(22).txt,estimated_attention,0.5,14,0.4667,0.426,0.5266,8,10
Pasted text(22).txt,estimated_attention,0.5,15,0.4726375,0.2959,0.5562,8,10
Pasted text(22).txt,estimated_attention,0.5,16,0.5332875,0.4379,0.6805,8,10
Pasted text(22).txt,estimated_attention,0.5,17,0.46081249999999996,0.3728,0.5444,8,10
Pasted text(22).txt,estimated_attention,0.5,18,0.5066625,0.4615,0.6213,8,10
Pasted text(22).txt,estimated_attention,0.5,19,0.49632499999999996,0.4142,0.5503,8,10
Pasted text(22).txt,estimated_attention,0.5,20,0.48891249999999997,0.4497,0.5325,8,10
Pasted text(22).txt,estimated_attention,0.5,21,0.512575,0.426,0.6154,8,10
Pasted text(22).txt,estimated_attention,0.5,22,0.5036875000000001,0.3905,0.6331,8,10
Pasted text(22).txt,estimated_attention,0.5,23,0.5155125,0.4556,0.5976,8,10
Pasted text(22).txt,estimated_attention,0.5,24,0.5613875,0.5089,0.6923,8,10
Pasted text(22).txt,estimated_attention,0.5,25,0.5843125,0.4793,0.6686,8,10
Pasted text(22).txt,estimated_attention,0.5,26,0.5325374999999999,0.4379,0.6627,8,10
Pasted text(22).txt,estimated_attention,0.5,27,0.5288499999999999,0.4675,0.574,8,10
Pasted text(22).txt,estimated_attention,0.5,28,0.5236625,0.4675,0.568,8,10
Pasted text(22).txt,estimated_attention,0.5,29,0.5051875,0.4379,0.6509,8,10
Pasted text(22).txt,estimated_attention,0.5,30,0.4963,0.3964,0.5917,8,10
Pasted text(22).txt,estimated_attention,0.5,31,0.50295,0.3964,0.5562,8,10
Pasted text(22).txt,estimated_attention,0.75,0,0.706375,0.645,0.9053,8,10
Pasted text(22).txt,estimated_attention,0.75,1,0.7485125,0.6805,0.7988,8,10
Pasted text(22).txt,estimated_attention,0.75,2,0.7766249999999999,0.6982,0.8935,8,10
Pasted text(22).txt,estimated_attention,0.75,3,0.7418625000000001,0.6805,0.8225,8,10
Pasted text(22).txt,estimated_attention,0.75,4,0.7485125,0.6805,0.7811,8,10
Pasted text(22).txt,estimated_attention,0.75,5,0.7559125,0.6864,0.8284,8,10
Pasted text(22).txt,estimated_attention,0.75,6,0.7492624999999999,0.6805,0.8047,8,10
Pasted text(22).txt,estimated_attention,0.75,7,0.743325,0.7041,0.787,8,10
Pasted text(22).txt,estimated_attention,0.75,8,0.7359250000000002,0.7041,0.7574,8,10
Pasted text(22).txt,estimated_attention,0.75,9,0.7196875,0.6686,0.7515,8,10
Pasted text(22).txt,estimated_attention,0.75,10,0.7404000000000001,0.6982,0.7929,8,10
Pasted text(22).txt,estimated_attention,0.75,11,0.7315125,0.6923,0.7751,8,10
Pasted text(22).txt,estimated_attention,0.75,12,0.7315125,0.6923,0.7811,8,10
Pasted text(22).txt,estimated_attention,0.75,13,0.7174625,0.6864,0.7515,8,10
Pasted text(22).txt,estimated_attention,0.75,14,0.7388875,0.7041,0.7692,8,10
Pasted text(22).txt,estimated_attention,0.75,15,0.7307750000000001,0.6686,0.7811,8,10
Pasted text(22).txt,estimated_attention,0.75,16,0.750725,0.6982,0.8225,8,10
Pasted text(22).txt,estimated_attention,0.75,17,0.7337250000000001,0.6923,0.7574,8,10
Pasted text(22).txt,estimated_attention,0.75,18,0.76035,0.7278,0.8225,8,10
Pasted text(22).txt,estimated_attention,0.75,19,0.744075,0.6982,0.7811,8,10
Pasted text(22).txt,estimated_attention,0.75,20,0.7484999999999999,0.7278,0.7988,8,10
Pasted text(22).txt,estimated_attention,0.75,21,0.7692499999999999,0.7219,0.8107,8,10
Pasted text(22).txt,estimated_attention,0.75,22,0.766275,0.7278,0.8343,8,10
Pasted text(22).txt,estimated_attention,0.75,23,0.7477750000000001,0.6923,0.8225,8,10
Pasted text(22).txt,estimated_attention,0.75,24,0.7677749999999999,0.7101,0.8107,8,10
Pasted text(22).txt,estimated_attention,0.75,25,0.7884625,0.7574,0.8284,8,10
Pasted text(22).txt,estimated_attention,0.75,26,0.7573874999999999,0.7041,0.8402,8,10
Pasted text(22).txt,estimated_attention,0.75,27,0.7581249999999999,0.7337,0.7751,8,10
Pasted text(22).txt,estimated_attention,0.75,28,0.7559125,0.716,0.8047,8,10
Pasted text(22).txt,estimated_attention,0.75,29,0.763325,0.7101,0.8166,8,10
Pasted text(22).txt,estimated_attention,0.75,30,0.7477875,0.6982,0.8225,8,10
Pasted text(22).txt,estimated_attention,0.75,31,0.7433375,0.6746,0.7929,8,10
Pasted text(22).txt,estimated_attention,0.88,0,0.860225,0.8402,0.9349,8,10
Pasted text(22).txt,estimated_attention,0.88,1,0.888325,0.8639,0.9112,8,10
Pasted text(22).txt,estimated_attention,0.88,2,0.8853624999999999,0.8462,0.9467,8,10
Pasted text(22).txt,estimated_attention,0.88,3,0.8676250000000001,0.8284,0.8994,8,10
Pasted text(22).txt,estimated_attention,0.88,4,0.877975,0.8521,0.8935,8,10
Pasted text(22).txt,estimated_attention,0.88,5,0.8823999999999999,0.8462,0.9231,8,10
Pasted text(22).txt,estimated_attention,0.88,6,0.8779625,0.858,0.8994,8,10
Pasted text(22).txt,estimated_attention,0.88,7,0.8690875,0.8402,0.8994,8,10
Pasted text(22).txt,estimated_attention,0.88,8,0.8639249999999998,0.8462,0.8935,8,10
Pasted text(22).txt,estimated_attention,0.88,9,0.863175,0.8462,0.8876,8,10
Pasted text(22).txt,estimated_attention,0.88,10,0.8742625,0.8639,0.8935,8,10
Pasted text(22).txt,estimated_attention,0.88,11,0.8720375,0.858,0.8935,8,10
Pasted text(22).txt,estimated_attention,0.88,12,0.8646625,0.8402,0.8817,8,10
Pasted text(22).txt,estimated_attention,0.88,13,0.8609375,0.8402,0.8876,8,10
Pasted text(22).txt,estimated_attention,0.88,14,0.8690625000000001,0.858,0.8757,8,10
Pasted text(22).txt,estimated_attention,0.88,15,0.8727875,0.8521,0.8935,8,10
Pasted text(22).txt,estimated_attention,0.88,16,0.8868374999999998,0.8521,0.9053,8,10
Pasted text(22).txt,estimated_attention,0.88,17,0.8661000000000001,0.8343,0.8876,8,10
Pasted text(22).txt,estimated_attention,0.88,18,0.8742625,0.8343,0.9112,8,10
Pasted text(22).txt,estimated_attention,0.88,19,0.8786875000000001,0.8521,0.9172,8,10
Pasted text(22).txt,estimated_attention,0.88,20,0.875,0.858,0.8994,8,10
Pasted text(22).txt,estimated_attention,0.88,21,0.8942499999999999,0.8817,0.9231,8,10
Pasted text(22).txt,estimated_attention,0.88,22,0.8764749999999999,0.8402,0.9053,8,10
Pasted text(22).txt,estimated_attention,0.88,23,0.8735125,0.8521,0.8994,8,10
Pasted text(22).txt,estimated_attention,0.88,24,0.8868375000000001,0.858,0.9172,8,10
Pasted text(22).txt,estimated_attention,0.88,25,0.890525,0.8698,0.9408,8,10
Pasted text(22).txt,estimated_attention,0.88,26,0.8920250000000001,0.8817,0.9053,8,10
Pasted text(22).txt,estimated_attention,0.88,27,0.8801625,0.8639,0.9053,8,10
Pasted text(22).txt,estimated_attention,0.88,28,0.8831374999999999,0.8402,0.8935,8,10
Pasted text(22).txt,estimated_attention,0.88,29,0.8816500000000002,0.8521,0.9112,8,10
Pasted text(22).txt,estimated_attention,0.88,30,0.8698124999999999,0.8343,0.8876,8,10
Pasted text(22).txt,estimated_attention,0.88,31,0.8749750000000001,0.8402,0.9053,8,10


==> plots/cr_behavior/qwen_3_8b_h2o.csv <==
source_file,method,target_cr,layer,avg_effective_cr,min_head_cr,max_head_cr,num_heads,num_observations
Pasted text(27).txt,estimated_attention,0.1,0,0.005075,0.0,0.0116,8,10
Pasted text(27).txt,estimated_attention,0.1,1,0.018062500000000002,0.0,0.0405,8,10
Pasted text(27).txt,estimated_attention,0.1,2,0.0310625,0.0,0.104,8,10
Pasted text(27).txt,estimated_attention,0.1,3,0.12065000000000001,0.0,0.4046,8,10
Pasted text(27).txt,estimated_attention,0.1,4,0.04335,0.0173,0.0925,8,10
Pasted text(27).txt,estimated_attention,0.1,5,0.0419,0.0,0.1272,8,10
Pasted text(27).txt,estimated_attention,0.1,6,0.008687499999999999,0.0,0.0289,8,10
Pasted text(27).txt,estimated_attention,0.1,7,0.12644999999999998,0.0,0.4451,8,10
Pasted text(27).txt,estimated_attention,0.1,8,0.0903,0.0173,0.1676,8,10
Pasted text(27).txt,estimated_attention,0.1,9,0.192925,0.0,0.5665,8,10
Pasted text(27).txt,estimated_attention,0.1,10,0.03975,0.0058,0.1503,8,10
Pasted text(27).txt,estimated_attention,0.1,11,0.0823625,0.0,0.1965,8,10
Pasted text(27).txt,estimated_attention,0.1,12,0.06575,0.0,0.2254,8,10
Pasted text(27).txt,estimated_attention,0.1,13,0.11056250000000001,0.0,0.474,8,10
Pasted text(27).txt,estimated_attention,0.1,14,0.020237500000000002,0.0,0.0578,8,10
Pasted text(27).txt,estimated_attention,0.1,15,0.036837499999999995,0.0058,0.0694,8,10
Pasted text(27).txt,estimated_attention,0.1,16,0.0477,0.0,0.2197,8,10
Pasted text(27).txt,estimated_attention,0.1,17,0.0628375,0.0173,0.1792,8,10
Pasted text(27).txt,estimated_attention,0.1,18,0.0289125,0.0058,0.0636,8,10
Pasted text(27).txt,estimated_attention,0.1,19,0.0390125,0.0,0.104,8,10
Pasted text(27).txt,estimated_attention,0.1,20,0.044787499999999994,0.0,0.1098,8,10
Pasted text(27).txt,estimated_attention,0.1,21,0.0353875,0.0,0.0636,8,10
Pasted text(27).txt,estimated_attention,0.1,22,0.0650375,0.0,0.237,8,10
Pasted text(27).txt,estimated_attention,0.1,23,0.0498375,0.0,0.1098,8,10
Pasted text(27).txt,estimated_attention,0.1,24,0.1069125,0.0173,0.2023,8,10
Pasted text(27).txt,estimated_attention,0.1,25,0.1690625,0.0,0.3237,8,10
Pasted text(27).txt,estimated_attention,0.1,26,0.19796249999999999,0.0578,0.2948,8,10
Pasted text(27).txt,estimated_attention,0.1,27,0.1842375,0.0405,0.3699,8,10
Pasted text(27).txt,estimated_attention,0.1,28,0.10258750000000001,0.0,0.2312,8,10
Pasted text(27).txt,estimated_attention,0.1,29,0.3200875,0.1734,0.5029,8,10
Pasted text(27).txt,estimated_attention,0.1,30,0.22038750000000001,0.0347,0.4798,8,10
Pasted text(27).txt,estimated_attention,0.1,31,0.26156250000000003,0.0289,0.5434,8,10
Pasted text(27).txt,estimated_attention,0.1,32,0.25504999999999994,0.0289,0.474,8,10
Pasted text(27).txt,estimated_attention,0.1,33,0.30418750000000006,0.0173,0.4913,8,10
Pasted text(27).txt,estimated_attention,0.1,34,0.1835375,0.0,0.5202,8,10
Pasted text(27).txt,estimated_attention,0.1,35,0.0433625,0.0,0.1618,8,10
Pasted text(27).txt,estimated_attention,0.25,0,0.021675,0.0058,0.0462,8,10
Pasted text(27).txt,estimated_attention,0.25,1,0.08164999999999999,0.0116,0.1561,8,10
Pasted text(27).txt,estimated_attention,0.25,2,0.12935,0.0405,0.2775,8,10
Pasted text(27).txt,estimated_attention,0.25,3,0.27025,0.0405,0.6474,8,10
Pasted text(27).txt,estimated_attention,0.25,4,0.197975,0.104,0.3064,8,10
Pasted text(27).txt,estimated_attention,0.25,5,0.140175,0.0289,0.3873,8,10
Pasted text(27).txt,estimated_attention,0.25,6,0.06283749999999999,0.0173,0.0867,8,10
Pasted text(27).txt,estimated_attention,0.25,7,0.3171875,0.0867,0.7283,8,10
Pasted text(27).txt,estimated_attention,0.25,8,0.2658875,0.1272,0.3873,8,10
Pasted text(27).txt,estimated_attention,0.25,9,0.3569375000000001,0.104,0.8035,8,10
Pasted text(27).txt,estimated_attention,0.25,10,0.1900375,0.0925,0.3931,8,10
Pasted text(27).txt,estimated_attention,0.25,11,0.24351250000000002,0.0983,0.4393,8,10
Pasted text(27).txt,estimated_attention,0.25,12,0.2254375,0.0578,0.5029,8,10
Pasted text(27).txt,estimated_attention,0.25,13,0.2528875,0.0694,0.6879,8,10
Pasted text(27).txt,estimated_attention,0.25,14,0.1286125,0.0636,0.1965,8,10
Pasted text(27).txt,estimated_attention,0.25,15,0.150275,0.0809,0.2543,8,10
Pasted text(27).txt,estimated_attention,0.25,16,0.173425,0.0289,0.4393,8,10
Pasted text(27).txt,estimated_attention,0.25,17,0.186425,0.0925,0.341,8,10
Pasted text(27).txt,estimated_attention,0.25,18,0.12137500000000001,0.0347,0.2023,8,10
Pasted text(27).txt,estimated_attention,0.25,19,0.16617500000000002,0.0289,0.3121,8,10
Pasted text(27).txt,estimated_attention,0.25,20,0.1842625,0.0405,0.2948,8,10
Pasted text(27).txt,estimated_attention,0.25,21,0.1698,0.0925,0.2948,8,10
Pasted text(27).txt,estimated_attention,0.25,22,0.17774999999999996,0.0405,0.4855,8,10
Pasted text(27).txt,estimated_attention,0.25,23,0.18424999999999997,0.0173,0.289,8,10
Pasted text(27).txt,estimated_attention,0.25,24,0.3027375,0.1445,0.4046,8,10
Pasted text(27).txt,estimated_attention,0.25,25,0.36995,0.0983,0.6185,8,10
Pasted text(27).txt,estimated_attention,0.25,26,0.41041249999999996,0.1792,0.5491,8,10
Pasted text(27).txt,estimated_attention,0.25,27,0.40752499999999997,0.2197,0.6474,8,10
Pasted text(27).txt,estimated_attention,0.25,28,0.3013,0.104,0.4451,8,10
Pasted text(27).txt,estimated_attention,0.25,29,0.56505,0.3468,0.7168,8,10
Pasted text(27).txt,estimated_attention,0.25,30,0.4393000000000001,0.2139,0.7225,8,10
Pasted text(27).txt,estimated_attention,0.25,31,0.49855,0.1965,0.763,8,10
Pasted text(27).txt,estimated_attention,0.25,32,0.47905,0.1908,0.659,8,10
Pasted text(27).txt,estimated_attention,0.25,33,0.546975,0.1792,0.7052,8,10
Pasted text(27).txt,estimated_attention,0.25,34,0.3879875,0.0578,0.7052,8,10
Pasted text(27).txt,estimated_attention,0.25,35,0.18496249999999997,0.0231,0.3815,8,10
Pasted text(27).txt,estimated_attention,0.5,0,0.15895,0.1098,0.2254,8,10
Pasted text(27).txt,estimated_attention,0.5,1,0.28251249999999994,0.1734,0.3873,8,10
Pasted text(27).txt,estimated_attention,0.5,2,0.32226249999999995,0.1734,0.5029,8,10
Pasted text(27).txt,estimated_attention,0.5,3,0.484825,0.1445,0.7919,8,10
Pasted text(27).txt,estimated_attention,0.5,4,0.46530000000000005,0.3757,0.5607,8,10
Pasted text(27).txt,estimated_attention,0.5,5,0.3706625,0.2023,0.6416,8,10
Pasted text(27).txt,estimated_attention,0.5,6,0.25651250000000003,0.1908,0.3064,8,10
Pasted text(27).txt,estimated_attention,0.5,7,0.5542,0.3237,0.9075,8,10
Pasted text(27).txt,estimated_attention,0.5,8,0.531775,0.4277,0.6416,8,10
Pasted text(27).txt,estimated_attention,0.5,9,0.5802125,0.3468,0.9191,8,10
Pasted text(27).txt,estimated_attention,0.5,10,0.5,0.4335,0.6532,8,10
Pasted text(27).txt,estimated_attention,0.5,11,0.5050375,0.3757,0.6821,8,10
Pasted text(27).txt,estimated_attention,0.5,12,0.46604999999999996,0.237,0.6705,8,10
Pasted text(27).txt,estimated_attention,0.5,13,0.5028750000000001,0.2948,0.8786,8,10
Pasted text(27).txt,estimated_attention,0.5,14,0.3764375,0.3468,0.4277,8,10
Pasted text(27).txt,estimated_attention,0.5,15,0.36995,0.2948,0.4971,8,10
Pasted text(27).txt,estimated_attention,0.5,16,0.42990000000000006,0.2601,0.7514,8,10
Pasted text(27).txt,estimated_attention,0.5,17,0.42125,0.3179,0.5723,8,10
Pasted text(27).txt,estimated_attention,0.5,18,0.359825,0.2543,0.4451,8,10
Pasted text(27).txt,estimated_attention,0.5,19,0.42918749999999994,0.2081,0.6416,8,10
Pasted text(27).txt,estimated_attention,0.5,20,0.4356999999999999,0.2486,0.6243,8,10
Pasted text(27).txt,estimated_attention,0.5,21,0.40318750000000003,0.2428,0.5202,8,10
Pasted text(27).txt,estimated_attention,0.5,22,0.42342500000000005,0.2428,0.763,8,10
Pasted text(27).txt,estimated_attention,0.5,23,0.4241499999999999,0.2139,0.5376,8,10
Pasted text(27).txt,estimated_attention,0.5,24,0.5722625,0.3526,0.6532,8,10
Pasted text(27).txt,estimated_attention,0.5,25,0.60405,0.3642,0.7168,8,10
Pasted text(27).txt,estimated_attention,0.5,26,0.638725,0.4798,0.7341,8,10
Pasted text(27).txt,estimated_attention,0.5,27,0.6676375,0.4971,0.8035,8,10
Pasted text(27).txt,estimated_attention,0.5,28,0.5895750000000001,0.4566,0.7052,8,10
Pasted text(27).txt,estimated_attention,0.5,29,0.762275,0.6705,0.8786,8,10
Pasted text(27).txt,estimated_attention,0.5,30,0.6777500000000001,0.5491,0.8555,8,10
Pasted text(27).txt,estimated_attention,0.5,31,0.7196500000000001,0.474,0.9017,8,10
Pasted text(27).txt,estimated_attention,0.5,32,0.6965374999999999,0.526,0.8382,8,10
Pasted text(27).txt,estimated_attention,0.5,33,0.757225,0.474,0.8555,8,10
Pasted text(27).txt,estimated_attention,0.5,34,0.6336875,0.3237,0.8671,8,10
Pasted text(27).txt,estimated_attention,0.5,35,0.43568750000000006,0.2254,0.6127,8,10
Pasted text(27).txt,estimated_attention,0.75,0,0.48047500000000004,0.4451,0.526,8,10
Pasted text(27).txt,estimated_attention,0.75,1,0.5903124999999999,0.5202,0.6705,8,10
Pasted text(27).txt,estimated_attention,0.75,2,0.624275,0.526,0.763,8,10
Pasted text(27).txt,estimated_attention,0.75,3,0.7377375,0.5376,0.8671,8,10
Pasted text(27).txt,estimated_attention,0.75,4,0.7109749999999999,0.6185,0.7746,8,10
Pasted text(27).txt,estimated_attention,0.75,5,0.6531750000000001,0.5087,0.7861,8,10
Pasted text(27).txt,estimated_attention,0.75,6,0.570825,0.5087,0.6358,8,10
Pasted text(27).txt,estimated_attention,0.75,7,0.8128624999999999,0.6647,0.9653,8,10
Pasted text(27).txt,estimated_attention,0.75,8,0.789725,0.7225,0.8324,8,10
Pasted text(27).txt,estimated_attention,0.75,9,0.807075,0.6705,0.9653,8,10
Pasted text(27).txt,estimated_attention,0.75,10,0.758675,0.6994,0.8208,8,10
Pasted text(27).txt,estimated_attention,0.75,11,0.756475,0.6705,0.8728,8,10
Pasted text(27).txt,estimated_attention,0.75,12,0.7254375000000001,0.5896,0.8497,8,10
Pasted text(27).txt,estimated_attention,0.75,13,0.7637375,0.659,0.948,8,10
Pasted text(27).txt,estimated_attention,0.75,14,0.6958000000000001,0.6358,0.7746,8,10
Pasted text(27).txt,estimated_attention,0.75,15,0.70665,0.6474,0.7803,8,10
Pasted text(27).txt,estimated_attention,0.75,16,0.7088125000000001,0.5838,0.8671,8,10
Pasted text(27).txt,estimated_attention,0.75,17,0.6958125000000002,0.5896,0.8092,8,10
Pasted text(27).txt,estimated_attention,0.75,18,0.674125,0.5896,0.7572,8,10
Pasted text(27).txt,estimated_attention,0.75,19,0.7131500000000001,0.5549,0.8497,8,10
Pasted text(27).txt,estimated_attention,0.75,20,0.7427750000000001,0.6012,0.8613,8,10
Pasted text(27).txt,estimated_attention,0.75,21,0.7146125000000001,0.5838,0.7861,8,10
Pasted text(27).txt,estimated_attention,0.75,22,0.7153125,0.5954,0.8728,8,10
Pasted text(27).txt,estimated_attention,0.75,23,0.7131375,0.5896,0.7746,8,10
Pasted text(27).txt,estimated_attention,0.75,24,0.7962500000000001,0.6185,0.8786,8,10
Pasted text(27).txt,estimated_attention,0.75,25,0.8301999999999999,0.6936,0.9075,8,10
Pasted text(27).txt,estimated_attention,0.75,26,0.8619999999999999,0.8035,0.9249,8,10
Pasted text(27).txt,estimated_attention,0.75,27,0.8605625,0.7977,0.9306,8,10
Pasted text(27).txt,estimated_attention,0.75,28,0.8114250000000001,0.711,0.896,8,10
Pasted text(27).txt,estimated_attention,0.75,29,0.9154625000000001,0.8439,0.9653,8,10
Pasted text(27).txt,estimated_attention,0.75,30,0.8576750000000001,0.7688,0.948,8,10
Pasted text(27).txt,estimated_attention,0.75,31,0.8923500000000001,0.8035,0.9653,8,10
Pasted text(27).txt,estimated_attention,0.75,32,0.8879999999999999,0.7977,0.9653,8,10
Pasted text(27).txt,estimated_attention,0.75,33,0.9053375000000001,0.7572,0.9653,8,10
Pasted text(27).txt,estimated_attention,0.75,34,0.82515,0.7052,0.9191,8,10
Pasted text(27).txt,estimated_attention,0.75,35,0.7391625,0.5202,0.8902,8,10
Pasted text(27).txt,estimated_attention,0.88,0,0.7355375,0.7225,0.763,8,10
Pasted text(27).txt,estimated_attention,0.88,1,0.776725,0.7457,0.8092,8,10
Pasted text(27).txt,estimated_attention,0.88,2,0.7976875,0.7341,0.896,8,10
Pasted text(27).txt,estimated_attention,0.88,3,0.8627125,0.7803,0.9364,8,10
Pasted text(27).txt,estimated_attention,0.88,4,0.8475625000000001,0.7977,0.9133,8,10
Pasted text(27).txt,estimated_attention,0.88,5,0.8193624999999999,0.7225,0.9249,8,10
Pasted text(27).txt,estimated_attention,0.88,6,0.7789124999999999,0.7283,0.8035,8,10
Pasted text(27).txt,estimated_attention,0.88,7,0.8909,0.8035,0.9711,8,10
Pasted text(27).txt,estimated_attention,0.88,8,0.90245,0.8728,0.9364,8,10
Pasted text(27).txt,estimated_attention,0.88,9,0.9031874999999999,0.8266,0.9711,8,10
Pasted text(27).txt,estimated_attention,0.88,10,0.8887499999999999,0.8613,0.9422,8,10
Pasted text(27).txt,estimated_attention,0.88,11,0.8880250000000001,0.8555,0.9422,8,10
Pasted text(27).txt,estimated_attention,0.88,12,0.8699625,0.815,0.9249,8,10
Pasted text(27).txt,estimated_attention,0.88,13,0.8692124999999999,0.7977,0.9653,8,10
Pasted text(27).txt,estimated_attention,0.88,14,0.8468249999999999,0.8092,0.8902,8,10
Pasted text(27).txt,estimated_attention,0.88,15,0.8453875,0.8208,0.9191,8,10
Pasted text(27).txt,estimated_attention,0.88,16,0.8554999999999999,0.8035,0.948,8,10
Pasted text(27).txt,estimated_attention,0.88,17,0.8475374999999999,0.7861,0.8902,8,10
Pasted text(27).txt,estimated_attention,0.88,18,0.8309249999999999,0.7861,0.8844,8,10
Pasted text(27).txt,estimated_attention,0.88,19,0.8504375,0.763,0.9249,8,10
Pasted text(27).txt,estimated_attention,0.88,20,0.8627125,0.7803,0.9306,8,10
Pasted text(27).txt,estimated_attention,0.88,21,0.8728374999999999,0.8208,0.9075,8,10
Pasted text(27).txt,estimated_attention,0.88,22,0.8757250000000001,0.8266,0.9538,8,10
Pasted text(27).txt,estimated_attention,0.88,23,0.8656,0.7919,0.9191,8,10
Pasted text(27).txt,estimated_attention,0.88,24,0.9039125000000002,0.8324,0.948,8,10
Pasted text(27).txt,estimated_attention,0.88,25,0.9161874999999998,0.8613,0.9653,8,10
Pasted text(27).txt,estimated_attention,0.88,26,0.92485,0.8671,0.9653,8,10
Pasted text(27).txt,estimated_attention,0.88,27,0.9277374999999999,0.9075,0.9538,8,10
Pasted text(27).txt,estimated_attention,0.88,28,0.9205375,0.8671,0.9538,8,10
Pasted text(27).txt,estimated_attention,0.88,29,0.9552125,0.9364,0.9769,8,10
Pasted text(27).txt,estimated_attention,0.88,30,0.9342625,0.9017,0.9769,8,10
Pasted text(27).txt,estimated_attention,0.88,31,0.9371500000000001,0.896,0.9711,8,10
Pasted text(27).txt,estimated_attention,0.88,32,0.9407375,0.8844,0.9711,8,10
Pasted text(27).txt,estimated_attention,0.88,33,0.9436374999999998,0.9017,0.9827,8,10
Pasted text(27).txt,estimated_attention,0.88,34,0.9161875,0.8266,0.9827,8,10
Pasted text(27).txt,estimated_attention,0.88,35,0.883675,0.7746,0.9422,8,10


==> plots/cr_behavior/qwen_3_8b_h2o_norm.csv <==
source_file,method,target_cr,layer,avg_effective_cr,min_head_cr,max_head_cr,num_heads,num_observations
Pasted text(28).txt,estimated_attention,0.1,0,0.012999999999999998,0.0,0.0231,8,10
Pasted text(28).txt,estimated_attention,0.1,1,0.026737499999999997,0.0,0.1098,8,10
Pasted text(28).txt,estimated_attention,0.1,2,0.027475000000000006,0.0058,0.0636,8,10
Pasted text(28).txt,estimated_attention,0.1,3,0.108375,0.0058,0.4162,8,10
Pasted text(28).txt,estimated_attention,0.1,4,0.06793750000000001,0.0058,0.1387,8,10
Pasted text(28).txt,estimated_attention,0.1,5,0.0578,0.0116,0.2023,8,10
Pasted text(28).txt,estimated_attention,0.1,6,0.019525,0.0058,0.0405,8,10
Pasted text(28).txt,estimated_attention,0.1,7,0.157525,0.0347,0.4046,8,10
Pasted text(28).txt,estimated_attention,0.1,8,0.09898749999999999,0.052,0.1445,8,10
Pasted text(28).txt,estimated_attention,0.1,9,0.1712375,0.0289,0.4971,8,10
Pasted text(28).txt,estimated_attention,0.1,10,0.06215,0.0347,0.1387,8,10
Pasted text(28).txt,estimated_attention,0.1,11,0.1026,0.0289,0.2197,8,10
Pasted text(28).txt,estimated_attention,0.1,12,0.082375,0.0058,0.1792,8,10
Pasted text(28).txt,estimated_attention,0.1,13,0.11632499999999998,0.0347,0.4798,8,10
Pasted text(28).txt,estimated_attention,0.1,14,0.044812500000000005,0.0058,0.0694,8,10
Pasted text(28).txt,estimated_attention,0.1,15,0.051312500000000004,0.0289,0.0983,8,10
Pasted text(28).txt,estimated_attention,0.1,16,0.0484125,0.0173,0.1908,8,10
Pasted text(28).txt,estimated_attention,0.1,17,0.054187499999999986,0.0289,0.104,8,10
Pasted text(28).txt,estimated_attention,0.1,18,0.0354125,0.0116,0.0694,8,10
Pasted text(28).txt,estimated_attention,0.1,19,0.0397375,0.0116,0.0751,8,10
Pasted text(28).txt,estimated_attention,0.1,20,0.052025,0.0116,0.1214,8,10
Pasted text(28).txt,estimated_attention,0.1,21,0.04985,0.0231,0.0867,8,10
Pasted text(28).txt,estimated_attention,0.1,22,0.065025,0.0116,0.2254,8,10
Pasted text(28).txt,estimated_attention,0.1,23,0.0700875,0.0173,0.185,8,10
Pasted text(28).txt,estimated_attention,0.1,24,0.0888625,0.0173,0.1156,8,10
Pasted text(28).txt,estimated_attention,0.1,25,0.1560625,0.0578,0.2601,8,10
Pasted text(28).txt,estimated_attention,0.1,26,0.15825,0.0405,0.2312,8,10
Pasted text(28).txt,estimated_attention,0.1,27,0.1416125,0.052,0.2254,8,10
Pasted text(28).txt,estimated_attention,0.1,28,0.11343750000000001,0.0173,0.2139,8,10
Pasted text(28).txt,estimated_attention,0.1,29,0.257225,0.1445,0.3988,8,10
Pasted text(28).txt,estimated_attention,0.1,30,0.18857500000000002,0.0809,0.3988,8,10
Pasted text(28).txt,estimated_attention,0.1,31,0.24422500000000005,0.0694,0.5087,8,10
Pasted text(28).txt,estimated_attention,0.1,32,0.22469999999999998,0.0636,0.4509,8,10
Pasted text(28).txt,estimated_attention,0.1,33,0.25287499999999996,0.0289,0.4393,8,10
Pasted text(28).txt,estimated_attention,0.1,34,0.1560875,0.0289,0.3873,8,10
Pasted text(28).txt,estimated_attention,0.1,35,0.0440875,0.0173,0.0983,8,10
Pasted text(28).txt,estimated_attention,0.25,0,0.0773125,0.0462,0.1503,8,10
Pasted text(28).txt,estimated_attention,0.25,1,0.13294999999999998,0.0578,0.2717,8,10
Pasted text(28).txt,estimated_attention,0.25,2,0.12356249999999999,0.0636,0.185,8,10
Pasted text(28).txt,estimated_attention,0.25,3,0.261575,0.0578,0.5896,8,10
Pasted text(28).txt,estimated_attention,0.25,4,0.2124375,0.1272,0.2948,8,10
Pasted text(28).txt,estimated_attention,0.25,5,0.194375,0.104,0.3353,8,10
Pasted text(28).txt,estimated_attention,0.25,6,0.11198749999999999,0.0405,0.1676,8,10
Pasted text(28).txt,estimated_attention,0.25,7,0.32008749999999997,0.1156,0.659,8,10
Pasted text(28).txt,estimated_attention,0.25,8,0.263,0.1734,0.3121,8,10
Pasted text(28).txt,estimated_attention,0.25,9,0.3562,0.185,0.7225,8,10
Pasted text(28).txt,estimated_attention,0.25,10,0.21316249999999998,0.1387,0.3064,8,10
Pasted text(28).txt,estimated_attention,0.25,11,0.26516249999999997,0.1329,0.422,8,10
Pasted text(28).txt,estimated_attention,0.25,12,0.23049999999999998,0.104,0.3873,8,10
Pasted text(28).txt,estimated_attention,0.25,13,0.24133749999999998,0.104,0.6994,8,10
Pasted text(28).txt,estimated_attention,0.25,14,0.178475,0.1214,0.2717,8,10
Pasted text(28).txt,estimated_attention,0.25,15,0.16473749999999998,0.0867,0.2486,8,10
Pasted text(28).txt,estimated_attention,0.25,16,0.169775,0.104,0.3699,8,10
Pasted text(28).txt,estimated_attention,0.25,17,0.18351250000000002,0.1098,0.2601,8,10
Pasted text(28).txt,estimated_attention,0.25,18,0.146675,0.0867,0.185,8,10
Pasted text(28).txt,estimated_attention,0.25,19,0.17341249999999997,0.1156,0.2486,8,10
Pasted text(28).txt,estimated_attention,0.25,20,0.18932500000000002,0.1272,0.2775,8,10
Pasted text(28).txt,estimated_attention,0.25,21,0.195075,0.1618,0.237,8,10
Pasted text(28).txt,estimated_attention,0.25,22,0.19218749999999998,0.0578,0.422,8,10
Pasted text(28).txt,estimated_attention,0.25,23,0.22400000000000003,0.1272,0.3179,8,10
Pasted text(28).txt,estimated_attention,0.25,24,0.257975,0.0983,0.3064,8,10
Pasted text(28).txt,estimated_attention,0.25,25,0.32442499999999996,0.1792,0.4682,8,10
Pasted text(28).txt,estimated_attention,0.25,26,0.3533375,0.1503,0.4509,8,10
Pasted text(28).txt,estimated_attention,0.25,27,0.35115,0.237,0.4566,8,10
Pasted text(28).txt,estimated_attention,0.25,28,0.31215000000000004,0.1908,0.4162,8,10
Pasted text(28).txt,estimated_attention,0.25,29,0.47255,0.3006,0.6185,8,10
Pasted text(28).txt,estimated_attention,0.25,30,0.401025,0.2486,0.6474,8,10
Pasted text(28).txt,estimated_attention,0.25,31,0.4270125,0.2081,0.6647,8,10
Pasted text(28).txt,estimated_attention,0.25,32,0.42195,0.2023,0.6358,8,10
Pasted text(28).txt,estimated_attention,0.25,33,0.45737500000000003,0.1734,0.6301,8,10
Pasted text(28).txt,estimated_attention,0.25,34,0.3627125,0.1676,0.578,8,10
Pasted text(28).txt,estimated_attention,0.25,35,0.19870000000000002,0.0694,0.3121,8,10
Pasted text(28).txt,estimated_attention,0.5,0,0.31935,0.2832,0.3526,8,10
Pasted text(28).txt,estimated_attention,0.5,1,0.36560000000000004,0.3295,0.4277,8,10
Pasted text(28).txt,estimated_attention,0.5,2,0.375,0.2601,0.4682,8,10
Pasted text(28).txt,estimated_attention,0.5,3,0.48915,0.3121,0.7514,8,10
Pasted text(28).txt,estimated_attention,0.5,4,0.4523125,0.3295,0.5318,8,10
Pasted text(28).txt,estimated_attention,0.5,5,0.4234,0.3121,0.5665,8,10
Pasted text(28).txt,estimated_attention,0.5,6,0.35910000000000003,0.2601,0.3988,8,10
Pasted text(28).txt,estimated_attention,0.5,7,0.5527500000000001,0.3699,0.8324,8,10
Pasted text(28).txt,estimated_attention,0.5,8,0.512275,0.3873,0.578,8,10
Pasted text(28).txt,estimated_attention,0.5,9,0.5672,0.422,0.8382,8,10
Pasted text(28).txt,estimated_attention,0.5,10,0.4739750000000001,0.3757,0.578,8,10
Pasted text(28).txt,estimated_attention,0.5,11,0.494225,0.4162,0.5954,8,10
Pasted text(28).txt,estimated_attention,0.5,12,0.4805,0.3584,0.6127,8,10
Pasted text(28).txt,estimated_attention,0.5,13,0.5007125,0.341,0.8382,8,10
Pasted text(28).txt,estimated_attention,0.5,14,0.4219375,0.341,0.5029,8,10
Pasted text(28).txt,estimated_attention,0.5,15,0.42125,0.3353,0.4971,8,10
Pasted text(28).txt,estimated_attention,0.5,16,0.42197500000000004,0.3353,0.6532,8,10
Pasted text(28).txt,estimated_attention,0.5,17,0.42845000000000005,0.3642,0.5029,8,10
Pasted text(28).txt,estimated_attention,0.5,18,0.4104,0.3757,0.4509,8,10
Pasted text(28).txt,estimated_attention,0.5,19,0.4486875,0.3642,0.5954,8,10
Pasted text(28).txt,estimated_attention,0.5,20,0.47253749999999994,0.3699,0.5665,8,10
Pasted text(28).txt,estimated_attention,0.5,21,0.45375,0.3815,0.4855,8,10
Pasted text(28).txt,estimated_attention,0.5,22,0.46027500000000005,0.3064,0.6994,8,10
Pasted text(28).txt,estimated_attention,0.5,23,0.48915,0.4104,0.5838,8,10
Pasted text(28).txt,estimated_attention,0.5,24,0.521675,0.3699,0.6012,8,10
Pasted text(28).txt,estimated_attention,0.5,25,0.595375,0.4682,0.7341,8,10
Pasted text(28).txt,estimated_attention,0.5,26,0.5968375,0.4393,0.7399,8,10
Pasted text(28).txt,estimated_attention,0.5,27,0.5997,0.4971,0.7341,8,10
Pasted text(28).txt,estimated_attention,0.5,28,0.5498624999999999,0.4509,0.6416,8,10
Pasted text(28).txt,estimated_attention,0.5,29,0.6784625000000002,0.5318,0.8092,8,10
Pasted text(28).txt,estimated_attention,0.5,30,0.6481125,0.5202,0.8324,8,10
Pasted text(28).txt,estimated_attention,0.5,31,0.6524500000000001,0.4913,0.8382,8,10
Pasted text(28).txt,estimated_attention,0.5,32,0.6372749999999999,0.4335,0.7572,8,10
Pasted text(28).txt,estimated_attention,0.5,33,0.6936500000000001,0.4566,0.8382,8,10
Pasted text(28).txt,estimated_attention,0.5,34,0.6184875,0.4277,0.8092,8,10
Pasted text(28).txt,estimated_attention,0.5,35,0.45448750000000004,0.2486,0.5954,8,10
Pasted text(28).txt,estimated_attention,0.75,0,0.6293374999999999,0.5838,0.659,8,10
Pasted text(28).txt,estimated_attention,0.75,1,0.6423375,0.6069,0.7052,8,10
Pasted text(28).txt,estimated_attention,0.75,2,0.661125,0.5954,0.7283,8,10
Pasted text(28).txt,estimated_attention,0.75,3,0.7594,0.6474,0.8728,8,10
Pasted text(28).txt,estimated_attention,0.75,4,0.733375,0.6647,0.7977,8,10
Pasted text(28).txt,estimated_attention,0.75,5,0.6842375,0.6243,0.7572,8,10
Pasted text(28).txt,estimated_attention,0.75,6,0.6474,0.6069,0.6705,8,10
Pasted text(28).txt,estimated_attention,0.75,7,0.7832375,0.6763,0.9422,8,10
Pasted text(28).txt,estimated_attention,0.75,8,0.7637375,0.7168,0.8035,8,10
Pasted text(28).txt,estimated_attention,0.75,9,0.7984,0.6879,0.9364,8,10
Pasted text(28).txt,estimated_attention,0.75,10,0.75505,0.7341,0.815,8,10
Pasted text(28).txt,estimated_attention,0.75,11,0.7355499999999999,0.659,0.8439,8,10
Pasted text(28).txt,estimated_attention,0.75,12,0.7485499999999999,0.6879,0.8497,8,10
Pasted text(28).txt,estimated_attention,0.75,13,0.7341125,0.6821,0.9075,8,10
Pasted text(28).txt,estimated_attention,0.75,14,0.7059124999999999,0.6647,0.763,8,10
Pasted text(28).txt,estimated_attention,0.75,15,0.7109750000000001,0.6474,0.8035,8,10
Pasted text(28).txt,estimated_attention,0.75,16,0.726875,0.6243,0.8786,8,10
Pasted text(28).txt,estimated_attention,0.75,17,0.6914625,0.6358,0.7341,8,10
Pasted text(28).txt,estimated_attention,0.75,18,0.6864125,0.6358,0.7457,8,10
Pasted text(28).txt,estimated_attention,0.75,19,0.7139,0.6185,0.8035,8,10
Pasted text(28).txt,estimated_attention,0.75,20,0.739175,0.6647,0.8439,8,10
Pasted text(28).txt,estimated_attention,0.75,21,0.7362625,0.7052,0.7803,8,10
Pasted text(28).txt,estimated_attention,0.75,22,0.746375,0.6821,0.9017,8,10
Pasted text(28).txt,estimated_attention,0.75,23,0.7297625000000001,0.6936,0.8092,8,10
Pasted text(28).txt,estimated_attention,0.75,24,0.7781874999999999,0.6936,0.8382,8,10
Pasted text(28).txt,estimated_attention,0.75,25,0.812875,0.6879,0.9249,8,10
Pasted text(28).txt,estimated_attention,0.75,26,0.8280375,0.763,0.9017,8,10
Pasted text(28).txt,estimated_attention,0.75,27,0.822275,0.7746,0.8844,8,10
Pasted text(28).txt,estimated_attention,0.75,28,0.7824999999999999,0.6936,0.8497,8,10
Pasted text(28).txt,estimated_attention,0.75,29,0.8656124999999999,0.8266,0.9249,8,10
Pasted text(28).txt,estimated_attention,0.75,30,0.8330874999999999,0.7919,0.9133,8,10
Pasted text(28).txt,estimated_attention,0.75,31,0.8634375000000001,0.7746,0.9306,8,10
Pasted text(28).txt,estimated_attention,0.75,32,0.8367125,0.7341,0.9133,8,10
Pasted text(28).txt,estimated_attention,0.75,33,0.861275,0.7168,0.9017,8,10
Pasted text(28).txt,estimated_attention,0.75,34,0.8266000000000002,0.7168,0.9191,8,10
Pasted text(28).txt,estimated_attention,0.75,35,0.7297875,0.5954,0.8497,8,10
Pasted text(28).txt,estimated_attention,0.88,0,0.8229749999999999,0.8035,0.8497,8,10
Pasted text(28).txt,estimated_attention,0.88,1,0.8352625,0.815,0.8613,8,10
Pasted text(28).txt,estimated_attention,0.88,2,0.8265750000000001,0.8035,0.8902,8,10
Pasted text(28).txt,estimated_attention,0.88,3,0.8692124999999999,0.815,0.9364,8,10
Pasted text(28).txt,estimated_attention,0.88,4,0.8540500000000002,0.8208,0.8844,8,10
Pasted text(28).txt,estimated_attention,0.88,5,0.8425125,0.815,0.8902,8,10
Pasted text(28).txt,estimated_attention,0.88,6,0.8186249999999999,0.7977,0.8439,8,10
Pasted text(28).txt,estimated_attention,0.88,7,0.8901749999999999,0.8382,0.948,8,10
Pasted text(28).txt,estimated_attention,0.88,8,0.87645,0.8266,0.9017,8,10
Pasted text(28).txt,estimated_attention,0.88,9,0.9039000000000001,0.8497,0.9827,8,10
Pasted text(28).txt,estimated_attention,0.88,10,0.8872875,0.8671,0.9075,8,10
Pasted text(28).txt,estimated_attention,0.88,11,0.8772,0.8382,0.9249,8,10
Pasted text(28).txt,estimated_attention,0.88,12,0.8720999999999999,0.8208,0.9249,8,10
Pasted text(28).txt,estimated_attention,0.88,13,0.8807875,0.8497,0.948,8,10
Pasted text(28).txt,estimated_attention,0.88,14,0.8468375,0.8208,0.8671,8,10
Pasted text(28).txt,estimated_attention,0.88,15,0.8540624999999998,0.8382,0.8902,8,10
Pasted text(28).txt,estimated_attention,0.88,16,0.8684999999999998,0.8266,0.9364,8,10
Pasted text(28).txt,estimated_attention,0.88,17,0.8511624999999998,0.8208,0.8902,8,10
Pasted text(28).txt,estimated_attention,0.88,18,0.8446624999999999,0.8208,0.8671,8,10
Pasted text(28).txt,estimated_attention,0.88,19,0.8605499999999999,0.8266,0.9133,8,10
Pasted text(28).txt,estimated_attention,0.88,20,0.8684999999999998,0.815,0.9249,8,10
Pasted text(28).txt,estimated_attention,0.88,21,0.8677875,0.8382,0.896,8,10
Pasted text(28).txt,estimated_attention,0.88,22,0.8699375,0.8092,0.9306,8,10
Pasted text(28).txt,estimated_attention,0.88,23,0.8663500000000001,0.8382,0.896,8,10
Pasted text(28).txt,estimated_attention,0.88,24,0.8923500000000001,0.8497,0.9306,8,10
Pasted text(28).txt,estimated_attention,0.88,25,0.9111375,0.8613,0.9595,8,10
Pasted text(28).txt,estimated_attention,0.88,26,0.9147500000000001,0.8555,0.9711,8,10
Pasted text(28).txt,estimated_attention,0.88,27,0.914025,0.8902,0.9538,8,10
Pasted text(28).txt,estimated_attention,0.88,28,0.8930625000000001,0.8497,0.9306,8,10
Pasted text(28).txt,estimated_attention,0.88,29,0.94655,0.9017,0.9827,8,10
Pasted text(28).txt,estimated_attention,0.88,30,0.915475,0.8844,0.9653,8,10
Pasted text(28).txt,estimated_attention,0.88,31,0.9241374999999998,0.9075,0.948,8,10
Pasted text(28).txt,estimated_attention,0.88,32,0.9263125000000001,0.8671,0.9769,8,10
Pasted text(28).txt,estimated_attention,0.88,33,0.9385874999999999,0.9017,0.9711,8,10
Pasted text(28).txt,estimated_attention,0.88,34,0.9133125,0.8092,0.9653,8,10
Pasted text(28).txt,estimated_attention,0.88,35,0.880075,0.815,0.9249,8,10


==> plots/cr_behavior/qwen_3_8b_min_var.csv <==
source_file,method,target_cr,layer,avg_effective_cr,min_head_cr,max_head_cr,num_heads,num_observations
Pasted text(25).txt,estimated_attention,0.1,0,0.021675,0.0,0.0809,8,10
Pasted text(25).txt,estimated_attention,0.1,1,0.0253,0.0058,0.0925,8,10
Pasted text(25).txt,estimated_attention,0.1,2,0.0325125,0.0,0.1676,8,10
Pasted text(25).txt,estimated_attention,0.1,3,0.104775,0.0058,0.3295,8,10
Pasted text(25).txt,estimated_attention,0.1,4,0.054174999999999994,0.0173,0.1156,8,10
Pasted text(25).txt,estimated_attention,0.1,5,0.1633,0.0058,0.6012,8,10
Pasted text(25).txt,estimated_attention,0.1,6,0.023112499999999998,0.0,0.0751,8,10
Pasted text(25).txt,estimated_attention,0.1,7,0.1647375,0.0173,0.5665,8,10
Pasted text(25).txt,estimated_attention,0.1,8,0.0708,0.0058,0.1387,8,10
Pasted text(25).txt,estimated_attention,0.1,9,0.08815,0.0405,0.1503,8,10
Pasted text(25).txt,estimated_attention,0.1,10,0.072275,0.0,0.2197,8,10
Pasted text(25).txt,estimated_attention,0.1,11,0.18496249999999997,0.0867,0.422,8,10
Pasted text(25).txt,estimated_attention,0.1,12,0.1127125,0.0289,0.2832,8,10
Pasted text(25).txt,estimated_attention,0.1,13,0.159675,0.0289,0.3526,8,10
Pasted text(25).txt,estimated_attention,0.1,14,0.17774999999999996,0.0,0.4046,8,10
Pasted text(25).txt,estimated_attention,0.1,15,0.180625,0.052,0.3699,8,10
Pasted text(25).txt,estimated_attention,0.1,16,0.10549999999999997,0.0,0.1792,8,10
Pasted text(25).txt,estimated_attention,0.1,17,0.1445125,0.052,0.2948,8,10
Pasted text(25).txt,estimated_attention,0.1,18,0.11415,0.0116,0.2023,8,10
Pasted text(25).txt,estimated_attention,0.1,19,0.07659999999999999,0.0058,0.2486,8,10
Pasted text(25).txt,estimated_attention,0.1,20,0.1033125,0.0058,0.1908,8,10
Pasted text(25).txt,estimated_attention,0.1,21,0.12138750000000001,0.0289,0.3988,8,10
Pasted text(25).txt,estimated_attention,0.1,22,0.124275,0.0173,0.2948,8,10
Pasted text(25).txt,estimated_attention,0.1,23,0.15895,0.052,0.3526,8,10
Pasted text(25).txt,estimated_attention,0.1,24,0.0794875,0.0289,0.1965,8,10
Pasted text(25).txt,estimated_attention,0.1,25,0.13585,0.0173,0.3064,8,10
Pasted text(25).txt,estimated_attention,0.1,26,0.07225,0.0116,0.289,8,10
Pasted text(25).txt,estimated_attention,0.1,27,0.08163749999999999,0.0058,0.1676,8,10
Pasted text(25).txt,estimated_attention,0.1,28,0.1148875,0.0,0.3006,8,10
Pasted text(25).txt,estimated_attention,0.1,29,0.05852500000000001,0.0116,0.0925,8,10
Pasted text(25).txt,estimated_attention,0.1,30,0.10551249999999998,0.0289,0.237,8,10
Pasted text(25).txt,estimated_attention,0.1,31,0.06431250000000001,0.0116,0.2081,8,10
Pasted text(25).txt,estimated_attention,0.1,32,0.12356249999999999,0.0231,0.2428,8,10
Pasted text(25).txt,estimated_attention,0.1,33,0.07876249999999999,0.0289,0.1214,8,10
Pasted text(25).txt,estimated_attention,0.1,34,0.155325,0.0462,0.3757,8,10
Pasted text(25).txt,estimated_attention,0.1,35,0.020224999999999996,0.0,0.052,8,10
Pasted text(25).txt,estimated_attention,0.25,0,0.1177875,0.0058,0.2428,8,10
Pasted text(25).txt,estimated_attention,0.25,1,0.12645,0.0231,0.2717,8,10
Pasted text(25).txt,estimated_attention,0.25,2,0.11776250000000002,0.0231,0.3006,8,10
Pasted text(25).txt,estimated_attention,0.25,3,0.2514375,0.0636,0.5145,8,10
Pasted text(25).txt,estimated_attention,0.25,4,0.18135,0.0751,0.3295,8,10
Pasted text(25).txt,estimated_attention,0.25,5,0.33019999999999994,0.0694,0.6994,8,10
Pasted text(25).txt,estimated_attention,0.25,6,0.13294999999999998,0.0405,0.3295,8,10
Pasted text(25).txt,estimated_attention,0.25,7,0.3446624999999999,0.1792,0.7399,8,10
Pasted text(25).txt,estimated_attention,0.25,8,0.22038750000000001,0.0694,0.3584,8,10
Pasted text(25).txt,estimated_attention,0.25,9,0.26156250000000003,0.1792,0.3295,8,10
Pasted text(25).txt,estimated_attention,0.25,10,0.2276125,0.0405,0.4913,8,10
Pasted text(25).txt,estimated_attention,0.25,11,0.36848749999999997,0.2312,0.6127,8,10
Pasted text(25).txt,estimated_attention,0.25,12,0.2890125,0.1734,0.4855,8,10
Pasted text(25).txt,estimated_attention,0.25,13,0.33743749999999995,0.1734,0.5723,8,10
Pasted text(25).txt,estimated_attention,0.25,14,0.3526125,0.0694,0.6069,8,10
Pasted text(25).txt,estimated_attention,0.25,15,0.3294625,0.1676,0.6012,8,10
Pasted text(25).txt,estimated_attention,0.25,16,0.24566249999999998,0.0694,0.3988,8,10
Pasted text(25).txt,estimated_attention,0.25,17,0.3049125,0.1908,0.5029,8,10
Pasted text(25).txt,estimated_attention,0.25,18,0.2731375,0.1214,0.3931,8,10
Pasted text(25).txt,estimated_attention,0.25,19,0.20303750000000004,0.0578,0.3873,8,10
Pasted text(25).txt,estimated_attention,0.25,20,0.25145,0.1734,0.4046,8,10
Pasted text(25).txt,estimated_attention,0.25,21,0.28973750000000004,0.1503,0.6069,8,10
Pasted text(25).txt,estimated_attention,0.25,22,0.29334999999999994,0.1272,0.5549,8,10
Pasted text(25).txt,estimated_attention,0.25,23,0.31791250000000004,0.1734,0.5491,8,10
Pasted text(25).txt,estimated_attention,0.25,24,0.21818750000000003,0.0751,0.3699,8,10
Pasted text(25).txt,estimated_attention,0.25,25,0.31576250000000006,0.1445,0.4451,8,10
Pasted text(25).txt,estimated_attention,0.25,26,0.20013750000000002,0.0751,0.5549,8,10
Pasted text(25).txt,estimated_attention,0.25,27,0.2593875,0.1098,0.3988,8,10
Pasted text(25).txt,estimated_attention,0.25,28,0.2680625,0.1098,0.5491,8,10
Pasted text(25).txt,estimated_attention,0.25,29,0.189325,0.1214,0.2659,8,10
Pasted text(25).txt,estimated_attention,0.25,30,0.26373749999999996,0.1618,0.4451,8,10
Pasted text(25).txt,estimated_attention,0.25,31,0.19217499999999998,0.0809,0.4566,8,10
Pasted text(25).txt,estimated_attention,0.25,32,0.309975,0.1503,0.5838,8,10
Pasted text(25).txt,estimated_attention,0.25,33,0.2312125,0.1676,0.3468,8,10
Pasted text(25).txt,estimated_attention,0.25,34,0.330925,0.2197,0.5491,8,10
Pasted text(25).txt,estimated_attention,0.25,35,0.11054999999999997,0.0578,0.1908,8,10
Pasted text(25).txt,estimated_attention,0.5,0,0.36053749999999996,0.2312,0.4624,8,10
Pasted text(25).txt,estimated_attention,0.5,1,0.39235000000000003,0.2717,0.5434,8,10
Pasted text(25).txt,estimated_attention,0.5,2,0.37645000000000006,0.237,0.5723,8,10
Pasted text(25).txt,estimated_attention,0.5,3,0.48265,0.2775,0.7688,8,10
Pasted text(25).txt,estimated_attention,0.5,4,0.4617125000000001,0.3237,0.5896,8,10
Pasted text(25).txt,estimated_attention,0.5,5,0.5512999999999999,0.3064,0.763,8,10
Pasted text(25).txt,estimated_attention,0.5,6,0.40966250000000004,0.3179,0.5491,8,10
Pasted text(25).txt,estimated_attention,0.5,7,0.5816625,0.4451,0.8613,8,10
Pasted text(25).txt,estimated_attention,0.5,8,0.47614999999999996,0.3179,0.6358,8,10
Pasted text(25).txt,estimated_attention,0.5,9,0.5310750000000001,0.4277,0.6416,8,10
Pasted text(25).txt,estimated_attention,0.5,10,0.4739749999999999,0.2023,0.7572,8,10
Pasted text(25).txt,estimated_attention,0.5,11,0.59465,0.5202,0.7283,8,10
Pasted text(25).txt,estimated_attention,0.5,12,0.5672125,0.4104,0.6821,8,10
Pasted text(25).txt,estimated_attention,0.5,13,0.5607,0.3699,0.7688,8,10
Pasted text(25).txt,estimated_attention,0.5,14,0.5447875,0.2717,0.7572,8,10
Pasted text(25).txt,estimated_attention,0.5,15,0.5722625,0.3873,0.815,8,10
Pasted text(25).txt,estimated_attention,0.5,16,0.4884375,0.3006,0.6243,8,10
Pasted text(25).txt,estimated_attention,0.5,17,0.5195000000000001,0.3988,0.7052,8,10
Pasted text(25).txt,estimated_attention,0.5,18,0.4898874999999999,0.3526,0.5954,8,10
Pasted text(25).txt,estimated_attention,0.5,19,0.44941250000000005,0.3815,0.5491,8,10
Pasted text(25).txt,estimated_attention,0.5,20,0.48192500000000005,0.3873,0.6185,8,10
Pasted text(25).txt,estimated_attention,0.5,21,0.5151874999999999,0.3757,0.7457,8,10
Pasted text(25).txt,estimated_attention,0.5,22,0.5166124999999999,0.3526,0.6647,8,10
Pasted text(25).txt,estimated_attention,0.5,23,0.55565,0.3931,0.7572,8,10
Pasted text(25).txt,estimated_attention,0.5,24,0.49133750000000004,0.3295,0.578,8,10
Pasted text(25).txt,estimated_attention,0.5,25,0.5708,0.3931,0.7052,8,10
Pasted text(25).txt,estimated_attention,0.5,26,0.43641250000000004,0.289,0.7746,8,10
Pasted text(25).txt,estimated_attention,0.5,27,0.5057875,0.3873,0.5838,8,10
Pasted text(25).txt,estimated_attention,0.5,28,0.5325,0.3295,0.7861,8,10
Pasted text(25).txt,estimated_attention,0.5,29,0.45882500000000004,0.3642,0.5723,8,10
Pasted text(25).txt,estimated_attention,0.5,30,0.56215,0.4624,0.7283,8,10
Pasted text(25).txt,estimated_attention,0.5,31,0.46678749999999997,0.3353,0.6821,8,10
Pasted text(25).txt,estimated_attention,0.5,32,0.59825,0.4913,0.815,8,10
Pasted text(25).txt,estimated_attention,0.5,33,0.511575,0.4451,0.6012,8,10
Pasted text(25).txt,estimated_attention,0.5,34,0.5975375,0.4509,0.7803,8,10
Pasted text(25).txt,estimated_attention,0.5,35,0.4060625,0.3121,0.5087,8,10
Pasted text(25).txt,estimated_attention,0.75,0,0.6698124999999999,0.5954,0.7457,8,10
Pasted text(25).txt,estimated_attention,0.75,1,0.7153125,0.6243,0.7861,8,10
Pasted text(25).txt,estimated_attention,0.75,2,0.7037625,0.6301,0.7803,8,10
Pasted text(25).txt,estimated_attention,0.75,3,0.7463875,0.6243,0.8324,8,10
Pasted text(25).txt,estimated_attention,0.75,4,0.7355499999999999,0.6705,0.8208,8,10
Pasted text(25).txt,estimated_attention,0.75,5,0.7695125,0.6705,0.8324,8,10
Pasted text(25).txt,estimated_attention,0.75,6,0.7073625000000001,0.6301,0.7861,8,10
Pasted text(25).txt,estimated_attention,0.75,7,0.7810624999999999,0.6532,0.948,8,10
Pasted text(25).txt,estimated_attention,0.75,8,0.7189125000000002,0.6416,0.7803,8,10
Pasted text(25).txt,estimated_attention,0.75,9,0.7709624999999999,0.6821,0.8671,8,10
Pasted text(25).txt,estimated_attention,0.75,10,0.7449625,0.5954,0.8786,8,10
Pasted text(25).txt,estimated_attention,0.75,11,0.7788875,0.7283,0.8613,8,10
Pasted text(25).txt,estimated_attention,0.75,12,0.78035,0.7168,0.8324,8,10
Pasted text(25).txt,estimated_attention,0.75,13,0.7666124999999999,0.659,0.8728,8,10
Pasted text(25).txt,estimated_attention,0.75,14,0.7752875,0.6763,0.8671,8,10
Pasted text(25).txt,estimated_attention,0.75,15,0.79335,0.6994,0.9017,8,10
Pasted text(25).txt,estimated_attention,0.75,16,0.7203750000000001,0.6243,0.7803,8,10
Pasted text(25).txt,estimated_attention,0.75,17,0.7312124999999999,0.6647,0.8382,8,10
Pasted text(25).txt,estimated_attention,0.75,18,0.7521625000000001,0.711,0.8035,8,10
Pasted text(25).txt,estimated_attention,0.75,19,0.7153125,0.6879,0.7341,8,10
Pasted text(25).txt,estimated_attention,0.75,20,0.7413249999999999,0.6647,0.815,8,10
Pasted text(25).txt,estimated_attention,0.75,21,0.7543124999999999,0.7225,0.8728,8,10
Pasted text(25).txt,estimated_attention,0.75,22,0.7593875,0.6647,0.8382,8,10
Pasted text(25).txt,estimated_attention,0.75,23,0.7680750000000001,0.711,0.8613,8,10
Pasted text(25).txt,estimated_attention,0.75,24,0.7478374999999999,0.6647,0.8035,8,10
Pasted text(25).txt,estimated_attention,0.75,25,0.7868375,0.6994,0.8671,8,10
Pasted text(25).txt,estimated_attention,0.75,26,0.7203625,0.6069,0.8844,8,10
Pasted text(25).txt,estimated_attention,0.75,27,0.7673250000000001,0.6821,0.815,8,10
Pasted text(25).txt,estimated_attention,0.75,28,0.7723875,0.6647,0.9249,8,10
Pasted text(25).txt,estimated_attention,0.75,29,0.741325,0.6647,0.8035,8,10
Pasted text(25).txt,estimated_attention,0.75,30,0.7825249999999999,0.7168,0.8555,8,10
Pasted text(25).txt,estimated_attention,0.75,31,0.7391625,0.6647,0.8728,8,10
Pasted text(25).txt,estimated_attention,0.75,32,0.7911874999999999,0.7283,0.9364,8,10
Pasted text(25).txt,estimated_attention,0.75,33,0.7651625000000002,0.7052,0.8266,8,10
Pasted text(25).txt,estimated_attention,0.75,34,0.8229749999999999,0.7572,0.896,8,10
Pasted text(25).txt,estimated_attention,0.75,35,0.731225,0.6705,0.7746,8,10
Pasted text(25).txt,estimated_attention,0.88,0,0.8439374999999998,0.8092,0.8728,8,10
Pasted text(25).txt,estimated_attention,0.88,1,0.8598374999999999,0.8035,0.9133,8,10
Pasted text(25).txt,estimated_attention,0.88,2,0.8482749999999999,0.815,0.896,8,10
Pasted text(25).txt,estimated_attention,0.88,3,0.864175,0.8208,0.9133,8,10
Pasted text(25).txt,estimated_attention,0.88,4,0.8511374999999998,0.8092,0.9017,8,10
Pasted text(25).txt,estimated_attention,0.88,5,0.8771875,0.7919,0.9249,8,10
Pasted text(25).txt,estimated_attention,0.88,6,0.8562375,0.8382,0.8902,8,10
Pasted text(25).txt,estimated_attention,0.88,7,0.8923500000000001,0.8497,0.9711,8,10
Pasted text(25).txt,estimated_attention,0.88,8,0.8540375000000001,0.815,0.8844,8,10
Pasted text(25).txt,estimated_attention,0.88,9,0.8865749999999999,0.8382,0.9364,8,10
Pasted text(25).txt,estimated_attention,0.88,10,0.8692375,0.7861,0.9364,8,10
Pasted text(25).txt,estimated_attention,0.88,11,0.8887375000000001,0.8497,0.9306,8,10
Pasted text(25).txt,estimated_attention,0.88,12,0.8865874999999999,0.8671,0.896,8,10
Pasted text(25).txt,estimated_attention,0.88,13,0.8909,0.8497,0.9595,8,10
Pasted text(25).txt,estimated_attention,0.88,14,0.8692375,0.8266,0.9191,8,10
Pasted text(25).txt,estimated_attention,0.88,15,0.8858499999999999,0.8439,0.9538,8,10
Pasted text(25).txt,estimated_attention,0.88,16,0.86635,0.8439,0.896,8,10
Pasted text(25).txt,estimated_attention,0.88,17,0.8619999999999999,0.8208,0.9133,8,10
Pasted text(25).txt,estimated_attention,0.88,18,0.8786250000000001,0.8497,0.9133,8,10
Pasted text(25).txt,estimated_attention,0.88,19,0.8612874999999999,0.8382,0.8786,8,10
Pasted text(25).txt,estimated_attention,0.88,20,0.8554875,0.8266,0.896,8,10
Pasted text(25).txt,estimated_attention,0.88,21,0.8721124999999998,0.8382,0.9364,8,10
Pasted text(25).txt,estimated_attention,0.88,22,0.8714124999999999,0.8382,0.896,8,10
Pasted text(25).txt,estimated_attention,0.88,23,0.8858375,0.8613,0.9422,8,10
Pasted text(25).txt,estimated_attention,0.88,24,0.8713875,0.8324,0.9075,8,10
Pasted text(25).txt,estimated_attention,0.88,25,0.8966875,0.8555,0.9364,8,10
Pasted text(25).txt,estimated_attention,0.88,26,0.865625,0.8324,0.9422,8,10
Pasted text(25).txt,estimated_attention,0.88,27,0.8872875,0.8671,0.9249,8,10
Pasted text(25).txt,estimated_attention,0.88,28,0.8829749999999998,0.8324,0.948,8,10
Pasted text(25).txt,estimated_attention,0.88,29,0.8728374999999999,0.815,0.9191,8,10
Pasted text(25).txt,estimated_attention,0.88,30,0.8829750000000001,0.8324,0.9249,8,10
Pasted text(25).txt,estimated_attention,0.88,31,0.8714125000000001,0.8324,0.9191,8,10
Pasted text(25).txt,estimated_attention,0.88,32,0.8930624999999999,0.8497,0.9653,8,10
Pasted text(25).txt,estimated_attention,0.88,33,0.8901750000000002,0.8497,0.9249,8,10
Pasted text(25).txt,estimated_attention,0.88,34,0.9111499999999999,0.8671,0.9538,8,10
Pasted text(25).txt,estimated_attention,0.88,35,0.8829499999999999,0.8324,0.9075,8,10


==> plots/cr_behavior/qwen_3_8b_min_var_full_harmonic.csv <==
source_file,method,target_cr,layer,avg_effective_cr,min_head_cr,max_head_cr,num_heads,num_observations
Pasted text(26).txt,estimated_attention,0.1,0,0.0252875,0.0,0.0751,8,10
Pasted text(26).txt,estimated_attention,0.1,1,0.03685,0.0058,0.0636,8,10
Pasted text(26).txt,estimated_attention,0.1,2,0.044074999999999996,0.0173,0.1098,8,10
Pasted text(26).txt,estimated_attention,0.1,3,0.10477500000000002,0.0289,0.3988,8,10
Pasted text(26).txt,estimated_attention,0.1,4,0.078025,0.0405,0.1156,8,10
Pasted text(26).txt,estimated_attention,0.1,5,0.08020000000000001,0.0347,0.1503,8,10
Pasted text(26).txt,estimated_attention,0.1,6,0.04335,0.0173,0.0694,8,10
Pasted text(26).txt,estimated_attention,0.1,7,0.1459375,0.0289,0.2543,8,10
Pasted text(26).txt,estimated_attention,0.1,8,0.12355000000000001,0.0636,0.1965,8,10
Pasted text(26).txt,estimated_attention,0.1,9,0.1307625,0.0867,0.2254,8,10
Pasted text(26).txt,estimated_attention,0.1,10,0.07946249999999999,0.0347,0.1387,8,10
Pasted text(26).txt,estimated_attention,0.1,11,0.13727499999999998,0.0983,0.2601,8,10
Pasted text(26).txt,estimated_attention,0.1,12,0.124275,0.052,0.185,8,10
Pasted text(26).txt,estimated_attention,0.1,13,0.1286,0.0578,0.3179,8,10
Pasted text(26).txt,estimated_attention,0.1,14,0.11993749999999999,0.052,0.1792,8,10
Pasted text(26).txt,estimated_attention,0.1,15,0.1069125,0.0694,0.2081,8,10
Pasted text(26).txt,estimated_attention,0.1,16,0.0773125,0.0231,0.1098,8,10
Pasted text(26).txt,estimated_attention,0.1,17,0.1054875,0.0462,0.2023,8,10
Pasted text(26).txt,estimated_attention,0.1,18,0.0838,0.0462,0.1156,8,10
Pasted text(26).txt,estimated_attention,0.1,19,0.084525,0.0231,0.1329,8,10
Pasted text(26).txt,estimated_attention,0.1,20,0.080175,0.0462,0.1618,8,10
Pasted text(26).txt,estimated_attention,0.1,21,0.10042499999999999,0.0578,0.1445,8,10
Pasted text(26).txt,estimated_attention,0.1,22,0.08234999999999999,0.0173,0.1618,8,10
Pasted text(26).txt,estimated_attention,0.1,23,0.11705000000000002,0.0809,0.2428,8,10
Pasted text(26).txt,estimated_attention,0.1,24,0.09534999999999998,0.0578,0.1387,8,10
Pasted text(26).txt,estimated_attention,0.1,25,0.1474,0.0809,0.2197,8,10
Pasted text(26).txt,estimated_attention,0.1,26,0.11995000000000003,0.0405,0.2428,8,10
Pasted text(26).txt,estimated_attention,0.1,27,0.1054875,0.0578,0.2081,8,10
Pasted text(26).txt,estimated_attention,0.1,28,0.11705000000000002,0.0636,0.185,8,10
Pasted text(26).txt,estimated_attention,0.1,29,0.12066249999999998,0.0751,0.2197,8,10
Pasted text(26).txt,estimated_attention,0.1,30,0.13221249999999998,0.0809,0.2197,8,10
Pasted text(26).txt,estimated_attention,0.1,31,0.12861250000000002,0.052,0.2486,8,10
Pasted text(26).txt,estimated_attention,0.1,32,0.1539,0.0867,0.2717,8,10
Pasted text(26).txt,estimated_attention,0.1,33,0.125,0.0231,0.2023,8,10
Pasted text(26).txt,estimated_attention,0.1,34,0.11199999999999999,0.0347,0.2832,8,10
Pasted text(26).txt,estimated_attention,0.1,35,0.0462375,0.0173,0.0636,8,10
Pasted text(26).txt,estimated_attention,0.25,0,0.15101250000000002,0.0983,0.1792,8,10
Pasted text(26).txt,estimated_attention,0.25,1,0.17052499999999998,0.0694,0.2139,8,10
Pasted text(26).txt,estimated_attention,0.25,2,0.1416,0.0983,0.2543,8,10
Pasted text(26).txt,estimated_attention,0.25,3,0.24348750000000002,0.1098,0.5491,8,10
Pasted text(26).txt,estimated_attention,0.25,4,0.2081,0.1214,0.3295,8,10
Pasted text(26).txt,estimated_attention,0.25,5,0.2196625,0.1503,0.2832,8,10
Pasted text(26).txt,estimated_attention,0.25,6,0.171975,0.0694,0.237,8,10
Pasted text(26).txt,estimated_attention,0.25,7,0.34030000000000005,0.2023,0.5202,8,10
Pasted text(26).txt,estimated_attention,0.25,8,0.28107499999999996,0.2081,0.3815,8,10
Pasted text(26).txt,estimated_attention,0.25,9,0.2919,0.2254,0.3815,8,10
Pasted text(26).txt,estimated_attention,0.25,10,0.2521875,0.1156,0.3353,8,10
Pasted text(26).txt,estimated_attention,0.25,11,0.30925,0.2486,0.4104,8,10
Pasted text(26).txt,estimated_attention,0.25,12,0.2810625,0.185,0.3699,8,10
Pasted text(26).txt,estimated_attention,0.25,13,0.2926375,0.2081,0.4971,8,10
Pasted text(26).txt,estimated_attention,0.25,14,0.2702375,0.1792,0.3873,8,10
Pasted text(26).txt,estimated_attention,0.25,15,0.262275,0.1734,0.341,8,10
Pasted text(26).txt,estimated_attention,0.25,16,0.22469999999999998,0.1503,0.2717,8,10
Pasted text(26).txt,estimated_attention,0.25,17,0.2593875,0.1734,0.341,8,10
Pasted text(26).txt,estimated_attention,0.25,18,0.22832499999999997,0.1561,0.3006,8,10
Pasted text(26).txt,estimated_attention,0.25,19,0.23917499999999997,0.1792,0.3353,8,10
Pasted text(26).txt,estimated_attention,0.25,20,0.23770000000000002,0.1618,0.3179,8,10
Pasted text(26).txt,estimated_attention,0.25,21,0.24637499999999996,0.1387,0.3353,8,10
Pasted text(26).txt,estimated_attention,0.25,22,0.2290375,0.1329,0.3006,8,10
Pasted text(26).txt,estimated_attention,0.25,23,0.26445,0.1965,0.3584,8,10
Pasted text(26).txt,estimated_attention,0.25,24,0.22472499999999998,0.1503,0.3064,8,10
Pasted text(26).txt,estimated_attention,0.25,25,0.2955125,0.2543,0.3931,8,10
Pasted text(26).txt,estimated_attention,0.25,26,0.2760125,0.1272,0.3815,8,10
Pasted text(26).txt,estimated_attention,0.25,27,0.2644625,0.2023,0.3642,8,10
Pasted text(26).txt,estimated_attention,0.25,28,0.2536125,0.1792,0.3064,8,10
Pasted text(26).txt,estimated_attention,0.25,29,0.2883,0.2486,0.341,8,10
Pasted text(26).txt,estimated_attention,0.25,30,0.2977,0.2486,0.3931,8,10
Pasted text(26).txt,estimated_attention,0.25,31,0.2839625,0.1561,0.422,8,10
Pasted text(26).txt,estimated_attention,0.25,32,0.3200875,0.2428,0.4162,8,10
Pasted text(26).txt,estimated_attention,0.25,33,0.26735000000000003,0.1792,0.4393,8,10
Pasted text(26).txt,estimated_attention,0.25,34,0.2781625,0.1965,0.3988,8,10
Pasted text(26).txt,estimated_attention,0.25,35,0.1719875,0.0925,0.2486,8,10
Pasted text(26).txt,estimated_attention,0.5,0,0.4364125,0.4046,0.4855,8,10
Pasted text(26).txt,estimated_attention,0.5,1,0.428475,0.3757,0.4971,8,10
Pasted text(26).txt,estimated_attention,0.5,2,0.4046125,0.3584,0.474,8,10
Pasted text(26).txt,estimated_attention,0.5,3,0.4935125,0.3699,0.7514,8,10
Pasted text(26).txt,estimated_attention,0.5,4,0.48119999999999996,0.3699,0.5896,8,10
Pasted text(26).txt,estimated_attention,0.5,5,0.484825,0.4335,0.5318,8,10
Pasted text(26).txt,estimated_attention,0.5,6,0.41111250000000005,0.3237,0.4971,8,10
Pasted text(26).txt,estimated_attention,0.5,7,0.5867,0.4682,0.7572,8,10
Pasted text(26).txt,estimated_attention,0.5,8,0.5245625,0.4393,0.6127,8,10
Pasted text(26).txt,estimated_attention,0.5,9,0.5245624999999999,0.4393,0.6243,8,10
Pasted text(26).txt,estimated_attention,0.5,10,0.4963875000000001,0.3584,0.6069,8,10
Pasted text(26).txt,estimated_attention,0.5,11,0.544075,0.4855,0.6358,8,10
Pasted text(26).txt,estimated_attention,0.5,12,0.5289124999999999,0.4509,0.6185,8,10
Pasted text(26).txt,estimated_attention,0.5,13,0.5231125000000001,0.4335,0.7225,8,10
Pasted text(26).txt,estimated_attention,0.5,14,0.523125,0.4509,0.5954,8,10
Pasted text(26).txt,estimated_attention,0.5,15,0.503625,0.4046,0.578,8,10
Pasted text(26).txt,estimated_attention,0.5,16,0.483375,0.3468,0.578,8,10
Pasted text(26).txt,estimated_attention,0.5,17,0.500725,0.4509,0.5838,8,10
Pasted text(26).txt,estimated_attention,0.5,18,0.48482499999999995,0.3931,0.5665,8,10
Pasted text(26).txt,estimated_attention,0.5,19,0.47328749999999997,0.4162,0.5145,8,10
Pasted text(26).txt,estimated_attention,0.5,20,0.48916250000000006,0.4277,0.5607,8,10
Pasted text(26).txt,estimated_attention,0.5,21,0.5094125,0.4162,0.5607,8,10
Pasted text(26).txt,estimated_attention,0.5,22,0.4826499999999999,0.3526,0.578,8,10
Pasted text(26).txt,estimated_attention,0.5,23,0.53325,0.4682,0.6474,8,10
Pasted text(26).txt,estimated_attention,0.5,24,0.466025,0.4277,0.5145,8,10
Pasted text(26).txt,estimated_attention,0.5,25,0.56215,0.5087,0.6012,8,10
Pasted text(26).txt,estimated_attention,0.5,26,0.484825,0.3699,0.5665,8,10
Pasted text(26).txt,estimated_attention,0.5,27,0.5159125,0.474,0.5723,8,10
Pasted text(26).txt,estimated_attention,0.5,28,0.5202375,0.3815,0.5665,8,10
Pasted text(26).txt,estimated_attention,0.5,29,0.536875,0.474,0.6012,8,10
Pasted text(26).txt,estimated_attention,0.5,30,0.5390250000000001,0.4971,0.5896,8,10
Pasted text(26).txt,estimated_attention,0.5,31,0.536125,0.4335,0.6474,8,10
Pasted text(26).txt,estimated_attention,0.5,32,0.5534625,0.4624,0.6647,8,10
Pasted text(26).txt,estimated_attention,0.5,33,0.5397375,0.4451,0.6358,8,10
Pasted text(26).txt,estimated_attention,0.5,34,0.5224125,0.4566,0.6012,8,10
Pasted text(26).txt,estimated_attention,0.5,35,0.46315,0.3757,0.5087,8,10
Pasted text(26).txt,estimated_attention,0.75,0,0.7095250000000001,0.6763,0.7341,8,10
Pasted text(26).txt,estimated_attention,0.75,1,0.7001625,0.659,0.7341,8,10
Pasted text(26).txt,estimated_attention,0.75,2,0.7059124999999999,0.6763,0.7283,8,10
Pasted text(26).txt,estimated_attention,0.75,3,0.7427750000000001,0.659,0.8208,8,10
Pasted text(26).txt,estimated_attention,0.75,4,0.7239874999999999,0.6705,0.7746,8,10
Pasted text(26).txt,estimated_attention,0.75,5,0.7333999999999999,0.6879,0.7746,8,10
Pasted text(26).txt,estimated_attention,0.75,6,0.7124375000000001,0.6821,0.7399,8,10
Pasted text(26).txt,estimated_attention,0.75,7,0.798425,0.7457,0.9249,8,10
Pasted text(26).txt,estimated_attention,0.75,8,0.7507000000000001,0.7225,0.7861,8,10
Pasted text(26).txt,estimated_attention,0.75,9,0.7752875000000001,0.7341,0.8497,8,10
Pasted text(26).txt,estimated_attention,0.75,10,0.7521749999999999,0.6879,0.7977,8,10
Pasted text(26).txt,estimated_attention,0.75,11,0.776725,0.7457,0.8092,8,10
Pasted text(26).txt,estimated_attention,0.75,12,0.7586625,0.7225,0.7861,8,10
Pasted text(26).txt,estimated_attention,0.75,13,0.7687875,0.7341,0.8555,8,10
Pasted text(26).txt,estimated_attention,0.75,14,0.7557875,0.7283,0.7861,8,10
Pasted text(26).txt,estimated_attention,0.75,15,0.751425,0.711,0.7803,8,10
Pasted text(26).txt,estimated_attention,0.75,16,0.747825,0.7283,0.7688,8,10
Pasted text(26).txt,estimated_attention,0.75,17,0.7485375,0.7225,0.7919,8,10
Pasted text(26).txt,estimated_attention,0.75,18,0.7442125,0.7168,0.7803,8,10
Pasted text(26).txt,estimated_attention,0.75,19,0.7406,0.6936,0.763,8,10
Pasted text(26).txt,estimated_attention,0.75,20,0.7528999999999999,0.7168,0.7803,8,10
Pasted text(26).txt,estimated_attention,0.75,21,0.7658875,0.6936,0.7977,8,10
Pasted text(26).txt,estimated_attention,0.75,22,0.7442125000000002,0.711,0.7919,8,10
Pasted text(26).txt,estimated_attention,0.75,23,0.753625,0.711,0.7977,8,10
Pasted text(26).txt,estimated_attention,0.75,24,0.7565,0.7168,0.7803,8,10
Pasted text(26).txt,estimated_attention,0.75,25,0.78395,0.7341,0.8266,8,10
Pasted text(26).txt,estimated_attention,0.75,26,0.752875,0.7052,0.8208,8,10
Pasted text(26).txt,estimated_attention,0.75,27,0.771675,0.7283,0.8035,8,10
Pasted text(26).txt,estimated_attention,0.75,28,0.7803374999999999,0.7341,0.8208,8,10
Pasted text(26).txt,estimated_attention,0.75,29,0.7579499999999999,0.711,0.8382,8,10
Pasted text(26).txt,estimated_attention,0.75,30,0.7767375,0.7341,0.815,8,10
Pasted text(26).txt,estimated_attention,0.75,31,0.7702375,0.7168,0.8208,8,10
Pasted text(26).txt,estimated_attention,0.75,32,0.7738499999999999,0.7341,0.8208,8,10
Pasted text(26).txt,estimated_attention,0.75,33,0.7825249999999999,0.7168,0.8671,8,10
Pasted text(26).txt,estimated_attention,0.75,34,0.7818000000000002,0.7457,0.8324,8,10
Pasted text(26).txt,estimated_attention,0.75,35,0.7319375000000001,0.6821,0.7803,8,10
Pasted text(26).txt,estimated_attention,0.88,0,0.8591,0.8439,0.8728,8,10
Pasted text(26).txt,estimated_attention,0.88,1,0.8735624999999999,0.8613,0.9017,8,10
Pasted text(26).txt,estimated_attention,0.88,2,0.8547750000000001,0.8382,0.8786,8,10
Pasted text(26).txt,estimated_attention,0.88,3,0.8735624999999999,0.8439,0.9249,8,10
Pasted text(26).txt,estimated_attention,0.88,4,0.8670499999999999,0.8439,0.9075,8,10
Pasted text(26).txt,estimated_attention,0.88,5,0.8634499999999999,0.8439,0.8844,8,10
Pasted text(26).txt,estimated_attention,0.88,6,0.8648874999999998,0.8497,0.8786,8,10
Pasted text(26).txt,estimated_attention,0.88,7,0.901025,0.8728,0.9595,8,10
Pasted text(26).txt,estimated_attention,0.88,8,0.870675,0.8439,0.8902,8,10
Pasted text(26).txt,estimated_attention,0.88,9,0.8880000000000001,0.8497,0.9306,8,10
Pasted text(26).txt,estimated_attention,0.88,10,0.8829499999999999,0.8555,0.9075,8,10
Pasted text(26).txt,estimated_attention,0.88,11,0.8894500000000001,0.8786,0.9191,8,10
Pasted text(26).txt,estimated_attention,0.88,12,0.8844125,0.8613,0.9075,8,10
Pasted text(26).txt,estimated_attention,0.88,13,0.8945000000000001,0.8728,0.9595,8,10
Pasted text(26).txt,estimated_attention,0.88,14,0.875,0.8439,0.9017,8,10
Pasted text(26).txt,estimated_attention,0.88,15,0.8749999999999998,0.8439,0.9017,8,10
Pasted text(26).txt,estimated_attention,0.88,16,0.8706875000000001,0.8497,0.8902,8,10
Pasted text(26).txt,estimated_attention,0.88,17,0.8685125000000001,0.8497,0.8844,8,10
Pasted text(26).txt,estimated_attention,0.88,18,0.86995,0.8555,0.8902,8,10
Pasted text(26).txt,estimated_attention,0.88,19,0.8757249999999999,0.8555,0.9017,8,10
Pasted text(26).txt,estimated_attention,0.88,20,0.8706624999999999,0.8497,0.8902,8,10
Pasted text(26).txt,estimated_attention,0.88,21,0.882225,0.8671,0.9191,8,10
Pasted text(26).txt,estimated_attention,0.88,22,0.8793499999999999,0.8613,0.9075,8,10
Pasted text(26).txt,estimated_attention,0.88,23,0.8699375,0.8613,0.8786,8,10
Pasted text(26).txt,estimated_attention,0.88,24,0.8771625000000001,0.8613,0.8902,8,10
Pasted text(26).txt,estimated_attention,0.88,25,0.8923375,0.8844,0.9017,8,10
Pasted text(26).txt,estimated_attention,0.88,26,0.8829499999999999,0.8613,0.9133,8,10
Pasted text(26).txt,estimated_attention,0.88,27,0.888725,0.8728,0.9017,8,10
Pasted text(26).txt,estimated_attention,0.88,28,0.8851374999999999,0.8613,0.9191,8,10
Pasted text(26).txt,estimated_attention,0.88,29,0.891625,0.8555,0.9422,8,10
Pasted text(26).txt,estimated_attention,0.88,30,0.8879999999999999,0.8671,0.9017,8,10
Pasted text(26).txt,estimated_attention,0.88,31,0.8865624999999999,0.8671,0.9017,8,10
Pasted text(26).txt,estimated_attention,0.88,32,0.8807875000000001,0.8613,0.9133,8,10
Pasted text(26).txt,estimated_attention,0.88,33,0.8937875,0.8613,0.9422,8,10
Pasted text(26).txt,estimated_attention,0.88,34,0.8909,0.8671,0.9422,8,10
Pasted text(26).txt,estimated_attention,0.88,35,0.8779,0.8439,0.9075,8,10


==> plots/longbench/llama3_3b/normal/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.8889
0.3,0.8935
0.5,0.8611
0.7,0.8145
0.9,0.81


==> plots/longbench/llama3_3b/normal/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.9147
0.3,0.886
0.5,0.8803
0.7,0.8322
0.9,0.8607


==> plots/longbench/llama3_3b/normal/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,57.53477707006369
0.3,58.536433121019115
0.5,59.274904458598726
0.7,53.81216560509554
0.9,48.215159235668786


==> plots/longbench/llama3_3b/normal/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,55.35095541401273
0.3,58.28394904458598
0.5,58.2068152866242
0.7,48.5843949044586
0.9,43.56171974522293


==> plots/longbench/llama3_3b/normal/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9065
0.3,0.825
0.5,0.7609
0.7,0.7563
0.9,0.7286


==> plots/longbench/llama3_3b/normal/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9246
0.3,0.8877
0.5,0.8546
0.7,0.845
0.9,0.825


==> plots/longbench/llama3_3b/normal/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,57.27866242038216
0.3,57.264458598726115
0.5,56.449999999999996
0.7,54.01878980891719
0.9,45.591082802547774


==> plots/longbench/llama3_3b/normal/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,59.05815286624204
0.3,54.86579617834395
0.5,49.56942675159236
0.7,47.18082802547771
0.9,35.6812101910828


==> plots/longbench/llama3_3b/normal/h2o.csv <==
target_cr,ranking
0.1,0.8777
0.3,0.8451
0.5,0.8388
0.7,0.8396
0.9,0.865


==> plots/longbench/llama3_3b/normal/h2o_scores.csv <==
target_cr,avg_score
0.1,55.29668789808917
0.3,54.068025477706996
0.5,53.98598726114649
0.7,50.96700636942675
0.9,47.64229299363057


==> plots/longbench/llama3_3b/normal/knorm.csv <==
target_cr,ranking
0.1,0.9025
0.3,0.8368
0.5,0.7787
0.7,0.7509
0.9,0.7169


==> plots/longbench/llama3_3b/normal/knorm_scores.csv <==
target_cr,avg_score
0.1,57.93579617834395
0.3,55.78433121019108
0.5,51.48031847133758
0.7,47.43375796178344
0.9,36.9484076433121


==> plots/longbench/llama3_3b/normal/per_dataset/hotpotqa_e/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,52.24
0.3,53.56
0.5,53.62
0.7,51.55
0.9,33.94


==> plots/longbench/llama3_3b/normal/per_dataset/hotpotqa_e/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,48.84
0.3,49.26
0.5,56.45
0.7,37.41
0.9,34.11


==> plots/longbench/llama3_3b/normal/per_dataset/hotpotqa_e/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,50.87
0.3,50.54
0.5,50.37
0.7,46.81
0.9,36.5


==> plots/longbench/llama3_3b/normal/per_dataset/qasper_e/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,43.72
0.3,49.59
0.5,45.11
0.7,40.29
0.9,29.98


==> plots/longbench/llama3_3b/normal/per_dataset/qasper_e/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,40.33
0.3,45.92
0.5,39.22
0.7,38.02
0.9,23.51


==> plots/longbench/llama3_3b/normal/per_dataset/qasper_e/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,47.87
0.3,46.27
0.5,44.05
0.7,43.16
0.9,27.33


==> plots/longbench/llama3_3b/normal/per_dataset/qasper_e/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,48.68
0.3,41.15
0.5,35.49
0.7,31.48
0.9,15.96


==> plots/longbench/llama3_3b/normal/per_dataset/qasper_e/h2o_scores.csv <==
target_cr,avg_score
0.1,46.06
0.3,40.72
0.5,40.99
0.7,40.84
0.9,36.59


==> plots/longbench/llama3_3b/normal/per_dataset/qasper_e/knorm_scores.csv <==
target_cr,avg_score
0.1,46.94
0.3,45.23
0.5,38.11
0.7,21.29
0.9,9.49


==> plots/longbench/llama3_3b/normal/per_dataset/qasper_e/snapkv_scores.csv <==
target_cr,avg_score
0.1,49.02
0.3,45.85
0.5,37.86
0.7,31.41
0.9,13.69


==> plots/longbench/llama3_3b/normal/per_dataset/qasper_e/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,43.52
0.3,39.84
0.5,38.78
0.7,28.12
0.9,19.15


==> plots/longbench/llama3_3b/normal/per_dataset/qasper_e/tova_scores.csv <==
target_cr,avg_score
0.1,46.3
0.3,46.34
0.5,40.76
0.7,29.63
0.9,14.75


==> plots/longbench/llama3_3b/normal/per_dataset/triviaqa_e/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,75.3
0.3,71.34
0.5,77.68
0.7,68.75
0.9,77.78


==> plots/longbench/llama3_3b/normal/per_dataset/triviaqa_e/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,75.3
0.3,77.78
0.5,77.99
0.7,68.15
0.9,70.83


==> plots/longbench/llama3_3b/normal/per_dataset/triviaqa_e/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,71.73
0.3,73.51
0.5,73.51
0.7,70.54
0.9,70.83


==> plots/longbench/llama3_3b/normal/per_dataset/triviaqa_e/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,75.3
0.3,73.51
0.5,71.53
0.7,71.73
0.9,63.99


==> plots/longbench/llama3_3b/normal/per_dataset/triviaqa_e/h2o_scores.csv <==
target_cr,avg_score
0.1,69.74
0.3,71.73
0.5,74.11
0.7,61.93
0.9,65.1


==> plots/longbench/llama3_3b/normal/per_dataset/triviaqa_e/knorm_scores.csv <==
target_cr,avg_score
0.1,75.3
0.3,74.14
0.5,74.47
0.7,79.89
0.9,79.9


==> plots/longbench/llama3_3b/normal/per_dataset/triviaqa_e/snapkv_scores.csv <==
target_cr,avg_score
0.1,73.51
0.3,73.51
0.5,73.51
0.7,70.54
0.9,49.73


==> plots/longbench/llama3_3b/normal/per_dataset/triviaqa_e/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,68.75
0.3,76.62
0.5,76.12
0.7,79.17
0.9,84.53


==> plots/longbench/llama3_3b/normal/per_dataset/triviaqa_e/tova_scores.csv <==
target_cr,avg_score
0.1,73.51
0.3,73.51
0.5,73.51
0.7,71.73
0.9,66.96


==> plots/longbench/llama3_3b/normal/snapkv.csv <==
target_cr,ranking
0.1,0.9225
0.3,0.8625
0.5,0.8097
0.7,0.7688
0.9,0.6958


==> plots/longbench/llama3_3b/normal/snapkv_scores.csv <==
target_cr,avg_score
0.1,58.71923566878981
0.3,58.083949044585985
0.5,53.461783439490446
0.7,48.1871974522293
0.9,30.63433121019108


==> plots/longbench/llama3_3b/normal/streaming_llm.csv <==
target_cr,ranking
0.1,0.8445
0.3,0.7901
0.5,0.7592
0.7,0.75
0.9,0.814


==> plots/longbench/llama3_3b/normal/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,55.52484076433121
0.3,54.889872611464966
0.5,51.05095541401273
0.7,46.74503184713376
0.9,46.008726114649676


==> plots/longbench/llama3_3b/normal/tova.csv <==
target_cr,ranking
0.1,0.9152
0.3,0.8623
0.5,0.8352
0.7,0.803
0.9,0.7386


==> plots/longbench/llama3_3b/normal/tova_scores.csv <==
target_cr,avg_score
0.1,57.48732484076433
0.3,57.342420382165606
0.5,54.67777070063694
0.7,50.26859872611465
0.9,35.68974522292993


==> plots/longbench/qwen3_4b/normal/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.899
0.3,0.8839
0.5,0.8847
0.7,0.8713
0.9,0.8495


==> plots/longbench/qwen3_4b/normal/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.913
0.3,0.8958
0.5,0.8673
0.7,0.8644
0.9,0.8488


==> plots/longbench/qwen3_4b/normal/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,60.95732484076433
0.3,60.53955414012738
0.5,58.48025477707006
0.7,58.13949044585986
0.9,50.46828025477707


==> plots/longbench/qwen3_4b/normal/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,60.45146496815286
0.3,61.5220382165605
0.5,60.72713375796178
0.7,57.20019108280255
0.9,50.813248407643314


==> plots/longbench/qwen3_4b/normal/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9296
0.3,0.8635
0.5,0.8298
0.7,0.8238
0.9,0.8108


==> plots/longbench/qwen3_4b/normal/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9039
0.3,0.9042
0.5,0.9078
0.7,0.8812
0.9,0.8691


==> plots/longbench/qwen3_4b/normal/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,61.07146496815286
0.3,60.8252229299363
0.5,60.70974522292994
0.7,60.79095541401273
0.9,52.09592356687898


==> plots/longbench/qwen3_4b/normal/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,61.70624203821656
0.3,63.516687898089174
0.5,58.53707006369426
0.7,55.88872611464968
0.9,45.945031847133755


==> plots/longbench/qwen3_4b/normal/h2o.csv <==
target_cr,ranking
0.1,0.911
0.3,0.9005
0.5,0.88
0.7,0.8915
0.9,0.8202


==> plots/longbench/qwen3_4b/normal/h2o_scores.csv <==
target_cr,avg_score
0.1,62.83611464968153
0.3,61.916624203821655
0.5,58.71012738853503
0.7,59.6164331210191
0.9,49.174012738853506


==> plots/longbench/qwen3_4b/normal/knorm.csv <==
target_cr,ranking
0.1,0.7523
0.3,0.6791
0.5,0.6107
0.7,0.5154
0.9,0.5529


==> plots/longbench/qwen3_4b/normal/knorm_scores.csv <==
target_cr,avg_score
0.1,54.230254777070066
0.3,50.7268152866242
0.5,44.28350318471337
0.7,32.51573248407643
0.9,26.317898089171972


==> plots/longbench/qwen3_4b/normal/per_dataset/hotpotqa_e/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,53.02
0.3,56.71
0.5,50.2
0.7,53.2
0.9,38.46


==> plots/longbench/qwen3_4b/normal/per_dataset/hotpotqa_e/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,53.18
0.3,57.56
0.5,57.74
0.7,48.03
0.9,35.5


==> plots/longbench/qwen3_4b/normal/per_dataset/hotpotqa_e/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,54.12
0.3,54.58
0.5,59.27
0.7,57.44
0.9,40.7


==> plots/longbench/qwen3_4b/normal/per_dataset/qasper_e/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,42.58
0.3,40.01
0.5,40.0
0.7,35.89
0.9,28.21


==> plots/longbench/qwen3_4b/normal/per_dataset/qasper_e/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,41.25
0.3,42.5
0.5,39.97
0.7,39.09
0.9,29.57


==> plots/longbench/qwen3_4b/normal/per_dataset/qasper_e/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,41.83
0.3,42.57
0.5,38.65
0.7,40.23
0.9,29.8


==> plots/longbench/qwen3_4b/normal/per_dataset/qasper_e/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,43.53
0.3,42.28
0.5,34.81
0.7,27.06
0.9,14.92


==> plots/longbench/qwen3_4b/normal/per_dataset/qasper_e/h2o_scores.csv <==
target_cr,avg_score
0.1,43.07
0.3,42.34
0.5,39.13
0.7,39.23
0.9,32.45


==> plots/longbench/qwen3_4b/normal/per_dataset/qasper_e/knorm_scores.csv <==
target_cr,avg_score
0.1,37.77
0.3,29.32
0.5,20.75
0.7,11.95
0.9,11.95


==> plots/longbench/qwen3_4b/normal/per_dataset/qasper_e/snapkv_scores.csv <==
target_cr,avg_score
0.1,42.21
0.3,40.24
0.5,36.38
0.7,28.35
0.9,17.34


==> plots/longbench/qwen3_4b/normal/per_dataset/qasper_e/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,40.28
0.3,35.49
0.5,36.18
0.7,30.01
0.9,16.77


==> plots/longbench/qwen3_4b/normal/per_dataset/qasper_e/tova_scores.csv <==
target_cr,avg_score
0.1,43.18
0.3,41.95
0.5,35.86
0.7,28.99
0.9,13.4


==> plots/longbench/qwen3_4b/normal/per_dataset/triviaqa_e/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,85.34
0.3,83.55
0.5,83.25
0.7,83.74
0.9,82.01


==> plots/longbench/qwen3_4b/normal/per_dataset/triviaqa_e/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,85.07
0.3,83.19
0.5,83.25
0.7,82.36
0.9,84.15


==> plots/longbench/qwen3_4b/normal/per_dataset/triviaqa_e/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,85.46
0.3,83.67
0.5,83.19
0.7,83.43
0.9,83.16


==> plots/longbench/qwen3_4b/normal/per_dataset/triviaqa_e/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,83.67
0.3,85.1
0.5,85.04
0.7,83.67
0.9,84.15


==> plots/longbench/qwen3_4b/normal/per_dataset/triviaqa_e/h2o_scores.csv <==
target_cr,avg_score
0.1,85.46
0.3,83.67
0.5,83.55
0.7,83.25
0.9,80.47


==> plots/longbench/qwen3_4b/normal/per_dataset/triviaqa_e/knorm_scores.csv <==
target_cr,avg_score
0.1,74.4
0.3,77.98
0.5,76.69
0.7,60.09
0.9,44.51


==> plots/longbench/qwen3_4b/normal/per_dataset/triviaqa_e/snapkv_scores.csv <==
target_cr,avg_score
0.1,83.67
0.3,83.16
0.5,83.16
0.7,82.6
0.9,78.72


==> plots/longbench/qwen3_4b/normal/per_dataset/triviaqa_e/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,80.31
0.3,80.19
0.5,78.2
0.7,77.56
0.9,77.61


==> plots/longbench/qwen3_4b/normal/per_dataset/triviaqa_e/tova_scores.csv <==
target_cr,avg_score
0.1,83.67
0.3,83.31
0.5,83.19
0.7,82.9
0.9,82.9


==> plots/longbench/qwen3_4b/normal/snapkv.csv <==
target_cr,ranking
0.1,0.91
0.3,0.871
0.5,0.8469
0.7,0.7988
0.9,0.7927


==> plots/longbench/qwen3_4b/normal/snapkv_scores.csv <==
target_cr,avg_score
0.1,60.614585987261144
0.3,59.13541401273885
0.5,58.903439490445855
0.7,53.80133757961782
0.9,46.17273885350318


==> plots/longbench/qwen3_4b/normal/streaming_llm.csv <==
target_cr,ranking
0.1,0.8165
0.3,0.7763
0.5,0.754
0.7,0.7218
0.9,0.7858


==> plots/longbench/qwen3_4b/normal/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,56.70764331210191
0.3,55.44242038216561
0.5,53.556942675159235
0.7,49.128917197452225
0.9,44.63178343949045


==> plots/longbench/qwen3_4b/normal/tova.csv <==
target_cr,ranking
0.1,0.9227
0.3,0.8817
0.5,0.8514
0.7,0.8258
0.9,0.8063


==> plots/longbench/qwen3_4b/normal/tova_scores.csv <==
target_cr,avg_score
0.1,61.427197452229294
0.3,61.513375796178345
0.5,59.47471337579617
0.7,55.0056050955414
0.9,46.99707006369427


==> plots/mae_local/t1.csv <==
r,corrected,uncorrected,h2o
0.0500000000,0.0107167609,0.0102731311,0.0293259203
0.1000000000,0.0141263230,0.0153609862,0.0310170988
0.1500000000,0.0137737175,0.0148212028,0.0322196593
0.2000000000,0.0147699505,0.0149104868,0.0328607400
0.2500000000,0.0161260396,0.0148636191,0.0334901530
0.3000000000,0.0197849502,0.0214782601,0.0335389180
0.3500000000,0.0191255326,0.0235529455,0.0344942508
0.4000000000,0.0188737583,0.0229685456,0.0350772144
0.4500000000,0.0189103978,0.0232335261,0.0364371781
0.5000000000,0.0191604896,0.0236925570,0.0367556398
0.5500000000,0.0196230731,0.0239462938,0.0365960334
0.6000000000,0.0241815202,0.0300601429,0.0362897414
0.6500000000,0.0237157025,0.0314292101,0.0372786444
0.7000000000,0.0264403058,0.0318886280,0.0377989934
0.7500000000,0.0361432288,0.0353712612,0.0380551486
0.8000000000,0.0415811740,0.0367069787,0.0388247232
0.8500000000,0.0456850057,0.0385069670,0.0401078892
0.9000000000,0.0433381322,0.0398273961,0.0405420727
0.9500000000,0.0503824444,0.0438953372,0.0433166575


==> plots/mae_local/t10.csv <==
r,corrected,uncorrected,h2o
0.0500000000,0.0100785000,0.0102731311,0.0293259203
0.1000000000,0.0150517783,0.0153609862,0.0310170988
0.1500000000,0.0144014198,0.0148212028,0.0322196593
0.2000000000,0.0146039639,0.0149104868,0.0328607400
0.2500000000,0.0147486539,0.0148636191,0.0334901530
0.3000000000,0.0210204360,0.0214782601,0.0335389180
0.3500000000,0.0226044071,0.0235529455,0.0344942508
0.4000000000,0.0220349608,0.0229685456,0.0350772144
0.4500000000,0.0222644614,0.0232335261,0.0364371781
0.5000000000,0.0225055298,0.0236925570,0.0367556398
0.5500000000,0.0227257943,0.0239462938,0.0365960334
0.6000000000,0.0292313321,0.0300601429,0.0362897414
0.6500000000,0.0302733880,0.0314292101,0.0372786444
0.7000000000,0.0309793088,0.0318886280,0.0377989934
0.7500000000,0.0349915417,0.0353712612,0.0380551486
0.8000000000,0.0363122490,0.0367069787,0.0388247232
0.8500000000,0.0385358457,0.0385069670,0.0401078892
0.9000000000,0.0406099113,0.0398273961,0.0405420727
0.9500000000,0.0432483301,0.0438953372,0.0433166575


==> plots/mae_local/t2.csv <==
r,corrected,uncorrected,h2o
0.0500000000,0.0097272386,0.0102731311,0.0293259203
0.1000000000,0.0140795353,0.0153609862,0.0310170988
0.1500000000,0.0132232817,0.0148212028,0.0322196593
0.2000000000,0.0139853171,0.0149104868,0.0328607400
0.2500000000,0.0147928737,0.0148636191,0.0334901530
0.3000000000,0.0197133460,0.0214782601,0.0335389180
0.3500000000,0.0196606040,0.0235529455,0.0344942508
0.4000000000,0.0193182513,0.0229685456,0.0350772144
0.4500000000,0.0194762093,0.0232335261,0.0364371781
0.5000000000,0.0194739936,0.0236925570,0.0367556398
0.5500000000,0.0196876426,0.0239462938,0.0365960334
0.6000000000,0.0256602142,0.0300601429,0.0362897414
0.6500000000,0.0252179041,0.0314292101,0.0372786444
0.7000000000,0.0262492836,0.0318886280,0.0377989934
0.7500000000,0.0327907447,0.0353712612,0.0380551486
0.8000000000,0.0347122640,0.0367069787,0.0388247232
0.8500000000,0.0387216527,0.0385069670,0.0401078892
0.9000000000,0.0435292457,0.0398273961,0.0405420727
0.9500000000,0.0462672205,0.0438953372,0.0433166575


==> plots/mae_local/t5.csv <==
r,corrected,uncorrected,h2o
0.0500000000,0.0099206730,0.0102731311,0.0293259203
0.1000000000,0.0147599325,0.0153609862,0.0310170988
0.1500000000,0.0140205613,0.0148212028,0.0322196593
0.2000000000,0.0143572413,0.0149104868,0.0328607400
0.2500000000,0.0146854564,0.0148636191,0.0334901530
0.3000000000,0.0206121292,0.0214782601,0.0335389180
0.3500000000,0.0217074068,0.0235529455,0.0344942508
0.4000000000,0.0211791548,0.0229685456,0.0350772144
0.4500000000,0.0213809270,0.0232335261,0.0364371781
0.5000000000,0.0214749255,0.0236925570,0.0367556398
0.5500000000,0.0216697230,0.0239462938,0.0365960334
0.6000000000,0.0283443597,0.0300601429,0.0362897414
0.6500000000,0.0289668942,0.0314292101,0.0372786444
0.7000000000,0.0299251441,0.0318886280,0.0377989934
0.7500000000,0.0345386419,0.0353712612,0.0380551486
0.8000000000,0.0358994823,0.0367069787,0.0388247232
0.8500000000,0.0385826064,0.0385069670,0.0401078892
0.9000000000,0.0414909766,0.0398273961,0.0405420727
0.9500000000,0.0431687486,0.0438953372,0.0433166575


==> plots/mae_local/t50.csv <==
r,corrected,uncorrected,h2o
0.0500000000,0.0102314757,0.0102731311,0.0293259203
0.1000000000,0.0152981954,0.0153609862,0.0310170988
0.1500000000,0.0147345633,0.0148212028,0.0322196593
0.2000000000,0.0148445290,0.0149104868,0.0328607400
0.2500000000,0.0148363651,0.0148636191,0.0334901530
0.3000000000,0.0213829377,0.0214782601,0.0335389180
0.3500000000,0.0233616362,0.0235529455,0.0344942508
0.4000000000,0.0227772256,0.0229685456,0.0350772144
0.4500000000,0.0230347717,0.0232335261,0.0364371781
0.5000000000,0.0234453000,0.0236925570,0.0367556398
0.5500000000,0.0236915351,0.0239462938,0.0365960334
0.6000000000,0.0298996836,0.0300601429,0.0362897414
0.6500000000,0.0312126776,0.0314292101,0.0372786444
0.7000000000,0.0317173437,0.0318886280,0.0377989934
0.7500000000,0.0353003538,0.0353712612,0.0380551486
0.8000000000,0.0366282921,0.0367069787,0.0388247232
0.8500000000,0.0385100104,0.0385069670,0.0401078892
0.9000000000,0.0399615001,0.0398273961,0.0405420727
0.9500000000,0.0438034211,0.0438953372,0.0433166575


==> plots/ruler/llama3_3b/ist1.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.9231
0.3,0.8269
0.5,0.8
0.7,0.7327
0.9,0.8615


==> plots/ruler/llama3_3b/ist1.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.9413
0.3,0.8654
0.5,0.7615
0.7,0.7337
0.9,0.8692


==> plots/ruler/llama3_3b/ist1.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,70.0,96.67,90.0,100.0,100.0,100.0,100.0,100.0,100.0,80.0,100.0,50.0,86.0,96.25,75.0,83.33500000000001,86.0,85.14625000000001
0.3,71.0,96.67,80.0,90.0,60.0,90.0,97.5,90.0,70.0,0.0,100.0,40.0,84.0,72.1875,70.0,83.83500000000001,84.0,77.50562500000001
0.5,71.0,96.67,40.0,60.0,0.0,52.5,62.5,80.0,30.0,0.0,100.0,40.0,76.0,40.625,70.0,83.83500000000001,76.0,67.61500000000001
0.7,61.0,100.0,0.0,20.0,0.0,20.0,20.0,20.0,20.0,0.0,100.0,20.0,26.0,12.5,60.0,80.5,26.0,44.75
0.9,49.0,90.0,0.0,0.0,0.0,0.0,0.0,10.0,0.0,0.0,60.0,30.0,2.0,1.25,45.0,69.5,2.0,29.4375


==> plots/ruler/llama3_3b/ist1.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,64.0,96.67,90.0,90.0,90.0,97.5,97.5,100.0,100.0,70.0,100.0,70.0,88.0,91.875,85.0,80.33500000000001,88.0,86.30250000000001
0.3,72.0,96.67,100.0,80.0,60.0,72.5,90.0,100.0,70.0,10.0,100.0,20.0,90.0,72.8125,60.0,84.33500000000001,90.0,76.78687500000001
0.5,87.0,100.0,70.0,40.0,40.0,55.0,60.0,60.0,60.0,0.0,100.0,60.0,80.0,48.125,80.0,93.5,80.0,75.40625
0.7,64.0,96.67,10.0,40.0,10.0,12.5,20.0,30.0,10.0,0.0,60.0,30.0,54.0,16.5625,45.0,80.33500000000001,54.0,48.974375
0.9,39.0,96.67,0.0,10.0,0.0,0.0,0.0,0.0,0.0,0.0,50.0,30.0,0.0,1.25,40.0,67.83500000000001,0.0,27.271250000000002


==> plots/ruler/llama3_3b/ist1.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9394
0.3,0.8971
0.5,0.8808
0.7,0.8452
0.9,0.8615


==> plots/ruler/llama3_3b/ist1.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9288
0.3,0.8971
0.5,0.8519
0.7,0.7808
0.9,0.8692


==> plots/ruler/llama3_3b/ist1.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,74.0,96.67,90.0,100.0,100.0,100.0,100.0,100.0,100.0,40.0,100.0,60.0,84.0,91.25,80.0,85.33500000000001,84.0,85.14625000000001
0.3,82.0,96.67,80.0,100.0,80.0,97.5,95.0,90.0,90.0,10.0,100.0,60.0,74.0,80.3125,80.0,89.33500000000001,74.0,80.91187500000001
0.5,70.0,100.0,90.0,50.0,40.0,85.0,77.5,80.0,50.0,0.0,100.0,50.0,76.0,59.0625,75.0,85.0,76.0,73.765625
0.7,71.0,100.0,30.0,10.0,0.0,32.5,30.0,40.0,20.0,0.0,100.0,20.0,30.0,20.3125,60.0,85.5,30.0,48.953125
0.9,53.0,83.33,10.0,0.0,0.0,0.0,10.0,0.0,0.0,0.0,80.0,10.0,2.0,2.5,45.0,68.16499999999999,2.0,29.416249999999998


==> plots/ruler/llama3_3b/ist1.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,89.0,100.0,90.0,100.0,50.0,100.0,97.5,100.0,100.0,100.0,100.0,50.0,88.0,92.1875,75.0,94.5,88.0,87.421875
0.3,88.0,100.0,90.0,50.0,0.0,100.0,100.0,100.0,100.0,30.0,100.0,60.0,88.0,71.25,80.0,94.0,88.0,83.3125
0.5,75.0,100.0,90.0,20.0,0.0,100.0,95.0,90.0,100.0,0.0,90.0,40.0,84.0,61.875,65.0,87.5,84.0,74.59375
0.7,70.0,90.0,80.0,0.0,0.0,62.5,62.5,80.0,80.0,0.0,80.0,20.0,64.0,45.625,50.0,80.0,64.0,59.90625
0.9,19.0,53.33,10.0,0.0,0.0,15.0,15.0,40.0,30.0,0.0,50.0,20.0,8.0,13.75,35.0,36.165,8.0,23.228749999999998


==> plots/ruler/llama3_3b/ist1.0/h2o.csv <==
target_cr,ranking
0.1,0.8231
0.3,0.775
0.5,0.7125
0.7,0.7587
0.9,0.874


==> plots/ruler/llama3_3b/ist1.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,81.0,100.0,90.0,80.0,80.0,95.0,97.5,50.0,100.0,20.0,100.0,50.0,82.0,76.5625,75.0,90.5,82.0,81.015625
0.3,79.0,100.0,100.0,60.0,50.0,82.5,87.5,40.0,70.0,0.0,100.0,50.0,76.0,61.25,75.0,89.5,76.0,75.4375
0.5,77.0,100.0,90.0,40.0,40.0,50.0,62.5,20.0,40.0,0.0,90.0,30.0,58.0,42.8125,60.0,88.5,58.0,62.328125
0.7,78.0,93.33,60.0,30.0,20.0,35.0,50.0,30.0,0.0,0.0,60.0,30.0,24.0,28.125,45.0,85.66499999999999,24.0,45.6975
0.9,29.0,96.67,20.0,0.0,0.0,2.5,5.0,10.0,0.0,0.0,40.0,40.0,2.0,4.6875,40.0,62.835,2.0,27.380625000000002


==> plots/ruler/llama3_3b/ist1.0/knorm.csv <==
target_cr,ranking
0.1,0.9356
0.3,0.8231
0.5,0.7163
0.7,0.7144
0.9,0.8317


==> plots/ruler/llama3_3b/ist1.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,100.0,90.0,90.0,100.0,95.0,95.0,100.0,100.0,90.0,100.0,40.0,88.0,95.0,70.0,95.5,88.0,87.125
0.3,83.0,96.67,90.0,60.0,40.0,75.0,85.0,100.0,100.0,10.0,90.0,50.0,86.0,70.0,70.0,89.83500000000001,86.0,78.95875000000001
0.5,48.0,93.33,60.0,20.0,30.0,57.5,57.5,100.0,80.0,0.0,50.0,30.0,86.0,50.625,40.0,70.66499999999999,86.0,61.8225
0.7,22.0,76.67,30.0,0.0,20.0,7.5,17.5,100.0,50.0,0.0,40.0,20.0,82.0,28.125,30.0,49.335,82.0,47.365
0.9,1.0,73.33,0.0,0.0,0.0,0.0,0.0,100.0,0.0,0.0,10.0,0.0,52.0,12.5,5.0,37.165,52.0,26.666249999999998


==> plots/ruler/llama3_3b/ist1.0/snapkv.csv <==
target_cr,ranking
0.1,0.8654
0.3,0.7692
0.5,0.6712
0.7,0.6712
0.9,0.8337


==> plots/ruler/llama3_3b/ist1.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,96.67,90.0,90.0,90.0,92.5,97.5,100.0,100.0,20.0,100.0,60.0,46.0,85.0,80.0,95.33500000000001,46.0,76.58375000000001
0.3,93.0,93.33,70.0,80.0,70.0,77.5,67.5,100.0,90.0,0.0,100.0,60.0,26.0,69.375,80.0,93.16499999999999,26.0,67.13499999999999
0.5,86.0,86.67,40.0,40.0,10.0,30.0,35.0,90.0,50.0,0.0,100.0,50.0,12.0,36.875,75.0,86.33500000000001,12.0,52.5525
0.7,59.0,80.0,10.0,10.0,0.0,20.0,10.0,70.0,10.0,0.0,70.0,30.0,0.0,16.25,50.0,69.5,0.0,33.9375
0.9,2.0,63.33,10.0,10.0,0.0,5.0,15.0,10.0,10.0,0.0,40.0,30.0,2.0,7.5,35.0,32.665,2.0,19.291249999999998


==> plots/ruler/llama3_3b/ist1.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8308
0.3,0.6577
0.5,0.6567
0.7,0.7125
0.9,0.8029


==> plots/ruler/llama3_3b/ist1.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,97.0,90.0,50.0,90.0,60.0,87.5,87.5,100.0,100.0,100.0,100.0,50.0,100.0,84.375,75.0,93.5,100.0,88.21875
0.3,60.0,86.67,30.0,80.0,60.0,67.5,67.5,70.0,40.0,80.0,100.0,40.0,82.0,61.875,70.0,73.33500000000001,82.0,71.80250000000001
0.5,57.0,80.0,30.0,50.0,60.0,57.5,45.0,50.0,40.0,60.0,100.0,40.0,60.0,49.0625,70.0,68.5,60.0,61.890625
0.7,25.0,80.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,30.0,26.0,25.3125,65.0,52.5,26.0,42.203125
0.9,0.0,10.0,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,30.0,4.0,8.4375,50.0,5.0,4.0,16.859375


==> plots/ruler/llama3_3b/ist1.0/tova.csv <==
target_cr,ranking
0.1,0.9635
0.3,0.926
0.5,0.8663
0.7,0.8808
0.9,0.8683


==> plots/ruler/llama3_3b/ist1.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,85.0,100.0,90.0,100.0,90.0,100.0,97.5,100.0,100.0,90.0,100.0,60.0,88.0,95.9375,80.0,92.5,88.0,89.109375
0.3,83.0,90.0,90.0,100.0,30.0,100.0,100.0,100.0,100.0,60.0,100.0,60.0,86.0,85.0,80.0,86.5,86.0,84.375
0.5,66.0,80.0,90.0,50.0,0.0,100.0,100.0,100.0,100.0,10.0,100.0,50.0,86.0,68.75,75.0,73.0,86.0,75.6875
0.7,45.0,73.33,90.0,10.0,0.0,100.0,100.0,100.0,100.0,0.0,100.0,40.0,86.0,62.5,70.0,59.165,86.0,69.41624999999999
0.9,8.0,40.0,30.0,0.0,0.0,10.0,10.0,100.0,20.0,0.0,40.0,20.0,52.0,21.25,30.0,24.0,52.0,31.8125


==> plots/ruler/llama3_3b/ist2.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.9404
0.3,0.825
0.5,0.7894
0.7,0.7288
0.9,0.8721


==> plots/ruler/llama3_3b/ist2.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.95
0.3,0.8798
0.5,0.7865
0.7,0.7327
0.9,0.8577


==> plots/ruler/llama3_3b/ist2.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,100.0,90.0,100.0,100.0,100.0,97.5,100.0,100.0,80.0,100.0,50.0,86.0,95.9375,75.0,91.0,86.0,86.984375
0.3,64.0,100.0,80.0,90.0,80.0,90.0,97.5,80.0,80.0,0.0,100.0,50.0,84.0,74.6875,75.0,82.0,84.0,78.921875
0.5,68.0,100.0,50.0,60.0,20.0,67.5,60.0,80.0,30.0,0.0,100.0,40.0,78.0,45.9375,70.0,84.0,78.0,69.484375
0.7,59.0,100.0,0.0,30.0,0.0,20.0,17.5,30.0,20.0,0.0,100.0,20.0,26.0,14.6875,60.0,79.5,26.0,45.046875
0.9,38.0,90.0,0.0,0.0,0.0,0.0,0.0,10.0,0.0,0.0,50.0,20.0,0.0,1.25,35.0,64.0,0.0,25.0625


==> plots/ruler/llama3_3b/ist2.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,72.0,96.67,90.0,90.0,90.0,100.0,100.0,100.0,100.0,70.0,100.0,50.0,88.0,92.5,75.0,84.33500000000001,88.0,84.95875000000001
0.3,72.0,96.67,100.0,70.0,50.0,70.0,92.5,90.0,70.0,10.0,90.0,40.0,88.0,69.0625,65.0,84.33500000000001,88.0,76.59937500000001
0.5,88.0,100.0,70.0,40.0,30.0,52.5,67.5,70.0,50.0,0.0,90.0,50.0,74.0,47.5,70.0,94.0,74.0,71.375
0.7,70.0,96.67,20.0,20.0,10.0,12.5,20.0,30.0,10.0,0.0,60.0,40.0,46.0,15.3125,50.0,83.33500000000001,46.0,48.661875
0.9,52.0,96.67,0.0,10.0,0.0,0.0,0.0,10.0,0.0,0.0,50.0,20.0,0.0,2.5,35.0,74.33500000000001,0.0,27.958750000000002


==> plots/ruler/llama3_3b/ist2.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9327
0.3,0.8981
0.5,0.8635
0.7,0.8462
0.9,0.8538


==> plots/ruler/llama3_3b/ist2.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9433
0.3,0.9038
0.5,0.8529
0.7,0.7971
0.9,0.8885


==> plots/ruler/llama3_3b/ist2.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,96.67,90.0,100.0,100.0,100.0,97.5,100.0,100.0,50.0,100.0,60.0,86.0,92.1875,80.0,89.33500000000001,86.0,86.88062500000001
0.3,82.0,100.0,80.0,90.0,70.0,100.0,92.5,100.0,100.0,10.0,100.0,50.0,74.0,80.3125,75.0,91.0,74.0,80.078125
0.5,70.0,100.0,80.0,40.0,40.0,87.5,80.0,80.0,60.0,0.0,100.0,50.0,72.0,58.4375,75.0,85.0,72.0,72.609375
0.7,81.0,100.0,30.0,10.0,0.0,40.0,27.5,50.0,30.0,0.0,100.0,30.0,26.0,23.4375,65.0,90.5,26.0,51.234375
0.9,59.0,93.33,10.0,0.0,0.0,0.0,10.0,0.0,0.0,0.0,90.0,20.0,2.0,2.5,55.0,76.16499999999999,2.0,33.91625


==> plots/ruler/llama3_3b/ist2.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,92.0,96.67,90.0,100.0,50.0,100.0,97.5,100.0,100.0,90.0,100.0,40.0,88.0,90.9375,70.0,94.33500000000001,88.0,85.81812500000001
0.3,96.0,96.67,90.0,60.0,0.0,100.0,97.5,100.0,100.0,30.0,100.0,50.0,88.0,72.1875,75.0,96.33500000000001,88.0,82.88062500000001
0.5,67.0,93.33,90.0,20.0,0.0,100.0,95.0,90.0,100.0,0.0,100.0,30.0,84.0,61.875,65.0,80.16499999999999,84.0,72.75999999999999
0.7,65.0,76.67,90.0,0.0,0.0,65.0,67.5,80.0,100.0,0.0,90.0,30.0,72.0,50.3125,60.0,70.83500000000001,72.0,63.286875
0.9,19.0,50.0,20.0,0.0,0.0,12.5,12.5,40.0,30.0,0.0,40.0,20.0,8.0,14.375,30.0,34.5,8.0,21.71875


==> plots/ruler/llama3_3b/ist2.0/h2o.csv <==
target_cr,ranking
0.1,0.8231
0.3,0.7788
0.5,0.7115
0.7,0.7548
0.9,0.8779


==> plots/ruler/llama3_3b/ist2.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,81.0,100.0,90.0,80.0,80.0,95.0,97.5,50.0,100.0,20.0,100.0,50.0,82.0,76.5625,75.0,90.5,82.0,81.015625
0.3,79.0,100.0,100.0,60.0,50.0,82.5,87.5,40.0,70.0,0.0,100.0,50.0,76.0,61.25,75.0,89.5,76.0,75.4375
0.5,77.0,100.0,90.0,40.0,40.0,50.0,62.5,20.0,40.0,0.0,90.0,30.0,58.0,42.8125,60.0,88.5,58.0,62.328125
0.7,78.0,93.33,60.0,30.0,20.0,35.0,50.0,30.0,0.0,0.0,60.0,30.0,24.0,28.125,45.0,85.66499999999999,24.0,45.6975
0.9,29.0,96.67,20.0,0.0,0.0,2.5,5.0,10.0,0.0,0.0,40.0,40.0,2.0,4.6875,40.0,62.835,2.0,27.380625000000002


==> plots/ruler/llama3_3b/ist2.0/knorm.csv <==
target_cr,ranking
0.1,0.9394
0.3,0.8269
0.5,0.7192
0.7,0.7115
0.9,0.8365


==> plots/ruler/llama3_3b/ist2.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,100.0,90.0,90.0,100.0,95.0,95.0,100.0,100.0,90.0,100.0,40.0,88.0,95.0,70.0,95.5,88.0,87.125
0.3,83.0,96.67,90.0,60.0,40.0,75.0,85.0,100.0,100.0,10.0,90.0,50.0,86.0,70.0,70.0,89.83500000000001,86.0,78.95875000000001
0.5,48.0,93.33,60.0,20.0,30.0,57.5,57.5,100.0,80.0,0.0,50.0,30.0,86.0,50.625,40.0,70.66499999999999,86.0,61.8225
0.7,22.0,76.67,30.0,0.0,20.0,7.5,17.5,100.0,50.0,0.0,40.0,20.0,82.0,28.125,30.0,49.335,82.0,47.365
0.9,1.0,73.33,0.0,0.0,0.0,0.0,0.0,100.0,0.0,0.0,10.0,0.0,52.0,12.5,5.0,37.165,52.0,26.666249999999998


==> plots/ruler/llama3_3b/ist2.0/snapkv.csv <==
target_cr,ranking
0.1,0.8654
0.3,0.7683
0.5,0.6673
0.7,0.6721
0.9,0.8375


==> plots/ruler/llama3_3b/ist2.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,96.67,90.0,90.0,90.0,92.5,97.5,100.0,100.0,20.0,100.0,60.0,46.0,85.0,80.0,95.33500000000001,46.0,76.58375000000001
0.3,93.0,93.33,70.0,80.0,70.0,77.5,67.5,100.0,90.0,0.0,100.0,60.0,26.0,69.375,80.0,93.16499999999999,26.0,67.13499999999999
0.5,86.0,86.67,40.0,40.0,10.0,30.0,35.0,90.0,50.0,0.0,100.0,50.0,12.0,36.875,75.0,86.33500000000001,12.0,52.5525
0.7,59.0,80.0,10.0,10.0,0.0,20.0,10.0,70.0,10.0,0.0,70.0,30.0,0.0,16.25,50.0,69.5,0.0,33.9375
0.9,2.0,63.33,10.0,10.0,0.0,5.0,15.0,10.0,10.0,0.0,40.0,30.0,2.0,7.5,35.0,32.665,2.0,19.291249999999998


==> plots/ruler/llama3_3b/ist2.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8308
0.3,0.6548
0.5,0.6577
0.7,0.7125
0.9,0.8029


==> plots/ruler/llama3_3b/ist2.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,97.0,90.0,50.0,90.0,60.0,87.5,87.5,100.0,100.0,100.0,100.0,50.0,100.0,84.375,75.0,93.5,100.0,88.21875
0.3,60.0,86.67,30.0,80.0,60.0,67.5,67.5,70.0,40.0,80.0,100.0,40.0,82.0,61.875,70.0,73.33500000000001,82.0,71.80250000000001
0.5,57.0,80.0,30.0,50.0,60.0,57.5,45.0,50.0,40.0,60.0,100.0,40.0,60.0,49.0625,70.0,68.5,60.0,61.890625
0.7,25.0,80.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,30.0,26.0,25.3125,65.0,52.5,26.0,42.203125
0.9,0.0,10.0,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,30.0,4.0,8.4375,50.0,5.0,4.0,16.859375


==> plots/ruler/llama3_3b/ist2.0/tova.csv <==
target_cr,ranking
0.1,0.9644
0.3,0.926
0.5,0.8731
0.7,0.8827
0.9,0.874


==> plots/ruler/llama3_3b/ist2.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,85.0,100.0,90.0,100.0,90.0,100.0,97.5,100.0,100.0,90.0,100.0,60.0,88.0,95.9375,80.0,92.5,88.0,89.109375
0.3,83.0,90.0,90.0,100.0,30.0,100.0,100.0,100.0,100.0,60.0,100.0,60.0,86.0,85.0,80.0,86.5,86.0,84.375
0.5,66.0,80.0,90.0,50.0,0.0,100.0,100.0,100.0,100.0,10.0,100.0,50.0,86.0,68.75,75.0,73.0,86.0,75.6875
0.7,45.0,73.33,90.0,10.0,0.0,100.0,100.0,100.0,100.0,0.0,100.0,40.0,86.0,62.5,70.0,59.165,86.0,69.41624999999999
0.9,8.0,40.0,30.0,0.0,0.0,10.0,10.0,100.0,20.0,0.0,40.0,20.0,52.0,21.25,30.0,24.0,52.0,31.8125


==> plots/ruler/llama3_3b/ist3.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.9452
0.3,0.8279
0.5,0.7904
0.7,0.7192
0.9,0.8702


==> plots/ruler/llama3_3b/ist3.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.951
0.3,0.876
0.5,0.7933
0.7,0.7298
0.9,0.8615


==> plots/ruler/llama3_3b/ist3.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,100.0,90.0,100.0,100.0,100.0,97.5,100.0,100.0,80.0,100.0,50.0,86.0,95.9375,75.0,91.0,86.0,86.984375
0.3,64.0,100.0,80.0,90.0,70.0,87.5,97.5,80.0,80.0,0.0,100.0,50.0,84.0,73.125,75.0,82.0,84.0,78.53125
0.5,64.0,100.0,60.0,60.0,20.0,70.0,67.5,80.0,30.0,0.0,100.0,40.0,76.0,48.4375,70.0,82.0,76.0,69.109375
0.7,63.0,100.0,0.0,20.0,0.0,25.0,25.0,30.0,10.0,0.0,100.0,30.0,24.0,13.75,65.0,81.5,24.0,46.0625
0.9,36.0,86.67,0.0,0.0,0.0,0.0,0.0,10.0,0.0,0.0,50.0,20.0,0.0,1.25,35.0,61.335,0.0,24.396250000000002


==> plots/ruler/llama3_3b/ist3.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,72.0,100.0,90.0,90.0,90.0,100.0,100.0,100.0,100.0,70.0,100.0,50.0,88.0,92.5,75.0,86.0,88.0,85.375
0.3,72.0,96.67,100.0,60.0,50.0,77.5,92.5,90.0,70.0,10.0,90.0,50.0,88.0,68.75,70.0,84.33500000000001,88.0,77.77125000000001
0.5,89.0,100.0,70.0,40.0,20.0,47.5,67.5,70.0,50.0,0.0,100.0,50.0,74.0,45.625,75.0,94.5,74.0,72.28125
0.7,62.0,96.67,20.0,20.0,10.0,17.5,25.0,20.0,10.0,0.0,60.0,40.0,44.0,15.3125,50.0,79.33500000000001,44.0,47.161875
0.9,47.0,96.67,0.0,10.0,0.0,0.0,0.0,10.0,0.0,0.0,50.0,20.0,0.0,2.5,35.0,71.83500000000001,0.0,27.333750000000002


==> plots/ruler/llama3_3b/ist3.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9317
0.3,0.9
0.5,0.8538
0.7,0.8433
0.9,0.8548


==> plots/ruler/llama3_3b/ist3.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.95
0.3,0.9058
0.5,0.8529
0.7,0.7952
0.9,0.8865


==> plots/ruler/llama3_3b/ist3.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,96.67,90.0,100.0,100.0,100.0,97.5,100.0,100.0,60.0,100.0,60.0,86.0,93.4375,80.0,89.33500000000001,86.0,87.19312500000001
0.3,83.0,100.0,80.0,90.0,70.0,100.0,92.5,100.0,100.0,10.0,100.0,50.0,74.0,80.3125,75.0,91.5,74.0,80.203125
0.5,72.0,100.0,80.0,40.0,40.0,87.5,82.5,80.0,60.0,0.0,100.0,50.0,72.0,58.75,75.0,86.0,72.0,72.9375
0.7,88.0,100.0,30.0,10.0,0.0,35.0,30.0,50.0,30.0,0.0,100.0,30.0,26.0,23.125,65.0,94.0,26.0,52.03125
0.9,64.0,93.33,10.0,0.0,0.0,0.0,10.0,0.0,0.0,0.0,90.0,10.0,0.0,2.5,50.0,78.66499999999999,0.0,32.79125


==> plots/ruler/llama3_3b/ist3.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,96.67,90.0,100.0,50.0,100.0,97.5,100.0,100.0,90.0,100.0,40.0,88.0,90.9375,70.0,93.83500000000001,88.0,85.69312500000001
0.3,96.0,96.67,90.0,60.0,0.0,100.0,97.5,100.0,100.0,30.0,100.0,50.0,88.0,72.1875,75.0,96.33500000000001,88.0,82.88062500000001
0.5,62.0,86.67,90.0,20.0,0.0,100.0,95.0,90.0,100.0,0.0,100.0,30.0,84.0,61.875,65.0,74.33500000000001,84.0,71.30250000000001
0.7,55.0,73.33,90.0,0.0,0.0,67.5,67.5,80.0,100.0,0.0,90.0,40.0,72.0,50.625,65.0,64.16499999999999,72.0,62.9475
0.9,17.0,53.33,30.0,0.0,0.0,12.5,12.5,30.0,30.0,0.0,40.0,20.0,8.0,14.375,30.0,35.165,8.0,21.884999999999998


==> plots/ruler/llama3_3b/ist3.0/h2o.csv <==
target_cr,ranking
0.1,0.824
0.3,0.776
0.5,0.7106
0.7,0.7548
0.9,0.8788


==> plots/ruler/llama3_3b/ist3.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,81.0,100.0,90.0,80.0,80.0,95.0,97.5,50.0,100.0,20.0,100.0,50.0,82.0,76.5625,75.0,90.5,82.0,81.015625
0.3,79.0,100.0,100.0,60.0,50.0,82.5,87.5,40.0,70.0,0.0,100.0,50.0,76.0,61.25,75.0,89.5,76.0,75.4375
0.5,77.0,100.0,90.0,40.0,40.0,50.0,62.5,20.0,40.0,0.0,90.0,30.0,58.0,42.8125,60.0,88.5,58.0,62.328125
0.7,78.0,93.33,60.0,30.0,20.0,35.0,50.0,30.0,0.0,0.0,60.0,30.0,24.0,28.125,45.0,85.66499999999999,24.0,45.6975
0.9,29.0,96.67,20.0,0.0,0.0,2.5,5.0,10.0,0.0,0.0,40.0,40.0,2.0,4.6875,40.0,62.835,2.0,27.380625000000002


==> plots/ruler/llama3_3b/ist3.0/knorm.csv <==
target_cr,ranking
0.1,0.9404
0.3,0.8269
0.5,0.7202
0.7,0.7058
0.9,0.8346


==> plots/ruler/llama3_3b/ist3.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,100.0,90.0,90.0,100.0,95.0,95.0,100.0,100.0,90.0,100.0,40.0,88.0,95.0,70.0,95.5,88.0,87.125
0.3,83.0,96.67,90.0,60.0,40.0,75.0,85.0,100.0,100.0,10.0,90.0,50.0,86.0,70.0,70.0,89.83500000000001,86.0,78.95875000000001
0.5,48.0,93.33,60.0,20.0,30.0,57.5,57.5,100.0,80.0,0.0,50.0,30.0,86.0,50.625,40.0,70.66499999999999,86.0,61.8225
0.7,22.0,76.67,30.0,0.0,20.0,7.5,17.5,100.0,50.0,0.0,40.0,20.0,82.0,28.125,30.0,49.335,82.0,47.365
0.9,1.0,73.33,0.0,0.0,0.0,0.0,0.0,100.0,0.0,0.0,10.0,0.0,52.0,12.5,5.0,37.165,52.0,26.666249999999998


==> plots/ruler/llama3_3b/ist3.0/snapkv.csv <==
target_cr,ranking
0.1,0.8635
0.3,0.7683
0.5,0.6683
0.7,0.674
0.9,0.8385


==> plots/ruler/llama3_3b/ist3.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,96.67,90.0,90.0,90.0,92.5,97.5,100.0,100.0,20.0,100.0,60.0,46.0,85.0,80.0,95.33500000000001,46.0,76.58375000000001
0.3,93.0,93.33,70.0,80.0,70.0,77.5,67.5,100.0,90.0,0.0,100.0,60.0,26.0,69.375,80.0,93.16499999999999,26.0,67.13499999999999
0.5,86.0,86.67,40.0,40.0,10.0,30.0,35.0,90.0,50.0,0.0,100.0,50.0,12.0,36.875,75.0,86.33500000000001,12.0,52.5525
0.7,59.0,80.0,10.0,10.0,0.0,20.0,10.0,70.0,10.0,0.0,70.0,30.0,0.0,16.25,50.0,69.5,0.0,33.9375
0.9,2.0,63.33,10.0,10.0,0.0,5.0,15.0,10.0,10.0,0.0,40.0,30.0,2.0,7.5,35.0,32.665,2.0,19.291249999999998


==> plots/ruler/llama3_3b/ist3.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8298
0.3,0.6558
0.5,0.6577
0.7,0.7144
0.9,0.801


==> plots/ruler/llama3_3b/ist3.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,97.0,90.0,50.0,90.0,60.0,87.5,87.5,100.0,100.0,100.0,100.0,50.0,100.0,84.375,75.0,93.5,100.0,88.21875
0.3,60.0,86.67,30.0,80.0,60.0,67.5,67.5,70.0,40.0,80.0,100.0,40.0,82.0,61.875,70.0,73.33500000000001,82.0,71.80250000000001
0.5,57.0,80.0,30.0,50.0,60.0,57.5,45.0,50.0,40.0,60.0,100.0,40.0,60.0,49.0625,70.0,68.5,60.0,61.890625
0.7,25.0,80.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,30.0,26.0,25.3125,65.0,52.5,26.0,42.203125
0.9,0.0,10.0,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,30.0,4.0,8.4375,50.0,5.0,4.0,16.859375


==> plots/ruler/llama3_3b/ist3.0/tova.csv <==
target_cr,ranking
0.1,0.9654
0.3,0.9269
0.5,0.8769
0.7,0.8856
0.9,0.875


==> plots/ruler/llama3_3b/ist3.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,85.0,100.0,90.0,100.0,90.0,100.0,97.5,100.0,100.0,90.0,100.0,60.0,88.0,95.9375,80.0,92.5,88.0,89.109375
0.3,83.0,90.0,90.0,100.0,30.0,100.0,100.0,100.0,100.0,60.0,100.0,60.0,86.0,85.0,80.0,86.5,86.0,84.375
0.5,66.0,80.0,90.0,50.0,0.0,100.0,100.0,100.0,100.0,10.0,100.0,50.0,86.0,68.75,75.0,73.0,86.0,75.6875
0.7,45.0,73.33,90.0,10.0,0.0,100.0,100.0,100.0,100.0,0.0,100.0,40.0,86.0,62.5,70.0,59.165,86.0,69.41624999999999
0.9,8.0,40.0,30.0,0.0,0.0,10.0,10.0,100.0,20.0,0.0,40.0,20.0,52.0,21.25,30.0,24.0,52.0,31.8125


==> plots/ruler/llama3_3b/ist4.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.9452
0.3,0.8413
0.5,0.7808
0.7,0.7144
0.9,0.8683


==> plots/ruler/llama3_3b/ist4.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.951
0.3,0.875
0.5,0.7865
0.7,0.7327
0.9,0.8596


==> plots/ruler/llama3_3b/ist4.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,100.0,90.0,100.0,100.0,100.0,97.5,100.0,100.0,80.0,100.0,50.0,86.0,95.9375,75.0,91.0,86.0,86.984375
0.3,65.0,100.0,80.0,90.0,80.0,85.0,97.5,80.0,80.0,0.0,100.0,50.0,84.0,74.0625,75.0,82.5,84.0,78.890625
0.5,64.0,100.0,60.0,40.0,20.0,67.5,67.5,80.0,30.0,0.0,100.0,40.0,76.0,45.625,70.0,82.0,76.0,68.40625
0.7,73.0,100.0,0.0,10.0,0.0,25.0,22.5,30.0,10.0,0.0,100.0,30.0,22.0,12.1875,65.0,86.5,22.0,46.421875
0.9,36.0,86.67,0.0,0.0,0.0,0.0,0.0,10.0,0.0,0.0,50.0,20.0,0.0,1.25,35.0,61.335,0.0,24.396250000000002


==> plots/ruler/llama3_3b/ist4.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,72.0,100.0,90.0,90.0,90.0,100.0,100.0,100.0,100.0,70.0,100.0,50.0,88.0,92.5,75.0,86.0,88.0,85.375
0.3,66.0,100.0,100.0,60.0,50.0,82.5,95.0,90.0,70.0,10.0,90.0,50.0,88.0,69.6875,70.0,83.0,88.0,77.671875
0.5,88.0,100.0,70.0,40.0,20.0,50.0,67.5,70.0,40.0,0.0,100.0,40.0,72.0,44.6875,70.0,94.0,72.0,70.171875
0.7,63.0,96.67,20.0,20.0,10.0,10.0,25.0,20.0,10.0,0.0,60.0,40.0,42.0,14.375,50.0,79.83500000000001,42.0,46.5525
0.9,44.0,96.67,0.0,10.0,0.0,0.0,0.0,10.0,0.0,0.0,50.0,20.0,0.0,2.5,35.0,70.33500000000001,0.0,26.958750000000002


==> plots/ruler/llama3_3b/ist4.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.924
0.3,0.8875
0.5,0.8567
0.7,0.8442
0.9,0.8538


==> plots/ruler/llama3_3b/ist4.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9548
0.3,0.9096
0.5,0.8587
0.7,0.7971
0.9,0.8827


==> plots/ruler/llama3_3b/ist4.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,100.0,90.0,100.0,100.0,100.0,97.5,100.0,100.0,60.0,100.0,60.0,86.0,93.4375,80.0,91.0,86.0,87.609375
0.3,83.0,100.0,80.0,90.0,60.0,100.0,95.0,100.0,100.0,10.0,100.0,50.0,74.0,79.375,75.0,91.5,74.0,79.96875
0.5,71.0,100.0,80.0,50.0,40.0,90.0,82.5,80.0,60.0,0.0,100.0,50.0,72.0,60.3125,75.0,85.5,72.0,73.203125
0.7,87.0,100.0,30.0,10.0,0.0,32.5,37.5,40.0,30.0,0.0,100.0,30.0,26.0,22.5,65.0,93.5,26.0,51.75
0.9,60.0,93.33,10.0,0.0,0.0,0.0,10.0,0.0,0.0,0.0,90.0,10.0,0.0,2.5,50.0,76.66499999999999,0.0,32.29125


==> plots/ruler/llama3_3b/ist4.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,96.67,90.0,100.0,40.0,100.0,97.5,100.0,100.0,90.0,100.0,40.0,88.0,89.6875,70.0,93.83500000000001,88.0,85.38062500000001
0.3,95.0,96.67,90.0,50.0,0.0,100.0,97.5,100.0,100.0,30.0,100.0,50.0,88.0,70.9375,75.0,95.83500000000001,88.0,82.44312500000001
0.5,66.0,86.67,90.0,20.0,0.0,100.0,95.0,90.0,100.0,0.0,100.0,30.0,84.0,61.875,65.0,76.33500000000001,84.0,71.80250000000001
0.7,53.0,70.0,90.0,0.0,0.0,70.0,67.5,80.0,100.0,0.0,90.0,40.0,72.0,50.9375,65.0,61.5,72.0,62.359375
0.9,16.0,43.33,30.0,0.0,0.0,12.5,12.5,30.0,30.0,0.0,40.0,20.0,10.0,14.375,30.0,29.665,10.0,21.009999999999998


==> plots/ruler/llama3_3b/ist4.0/h2o.csv <==
target_cr,ranking
0.1,0.824
0.3,0.776
0.5,0.7135
0.7,0.7558
0.9,0.8779


==> plots/ruler/llama3_3b/ist4.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,81.0,100.0,90.0,80.0,80.0,95.0,97.5,50.0,100.0,20.0,100.0,50.0,82.0,76.5625,75.0,90.5,82.0,81.015625
0.3,79.0,100.0,100.0,60.0,50.0,82.5,87.5,40.0,70.0,0.0,100.0,50.0,76.0,61.25,75.0,89.5,76.0,75.4375
0.5,77.0,100.0,90.0,40.0,40.0,50.0,62.5,20.0,40.0,0.0,90.0,30.0,58.0,42.8125,60.0,88.5,58.0,62.328125
0.7,78.0,93.33,60.0,30.0,20.0,35.0,50.0,30.0,0.0,0.0,60.0,30.0,24.0,28.125,45.0,85.66499999999999,24.0,45.6975
0.9,29.0,96.67,20.0,0.0,0.0,2.5,5.0,10.0,0.0,0.0,40.0,40.0,2.0,4.6875,40.0,62.835,2.0,27.380625000000002


==> plots/ruler/llama3_3b/ist4.0/knorm.csv <==
target_cr,ranking
0.1,0.9404
0.3,0.8279
0.5,0.7202
0.7,0.7067
0.9,0.8327


==> plots/ruler/llama3_3b/ist4.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,100.0,90.0,90.0,100.0,95.0,95.0,100.0,100.0,90.0,100.0,40.0,88.0,95.0,70.0,95.5,88.0,87.125
0.3,83.0,96.67,90.0,60.0,40.0,75.0,85.0,100.0,100.0,10.0,90.0,50.0,86.0,70.0,70.0,89.83500000000001,86.0,78.95875000000001
0.5,48.0,93.33,60.0,20.0,30.0,57.5,57.5,100.0,80.0,0.0,50.0,30.0,86.0,50.625,40.0,70.66499999999999,86.0,61.8225
0.7,22.0,76.67,30.0,0.0,20.0,7.5,17.5,100.0,50.0,0.0,40.0,20.0,82.0,28.125,30.0,49.335,82.0,47.365
0.9,1.0,73.33,0.0,0.0,0.0,0.0,0.0,100.0,0.0,0.0,10.0,0.0,52.0,12.5,5.0,37.165,52.0,26.666249999999998


==> plots/ruler/llama3_3b/ist4.0/snapkv.csv <==
target_cr,ranking
0.1,0.8625
0.3,0.7663
0.5,0.6692
0.7,0.6779
0.9,0.8365


==> plots/ruler/llama3_3b/ist4.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,96.67,90.0,90.0,90.0,92.5,97.5,100.0,100.0,20.0,100.0,60.0,46.0,85.0,80.0,95.33500000000001,46.0,76.58375000000001
0.3,93.0,93.33,70.0,80.0,70.0,77.5,67.5,100.0,90.0,0.0,100.0,60.0,26.0,69.375,80.0,93.16499999999999,26.0,67.13499999999999
0.5,86.0,86.67,40.0,40.0,10.0,30.0,35.0,90.0,50.0,0.0,100.0,50.0,12.0,36.875,75.0,86.33500000000001,12.0,52.5525
0.7,59.0,80.0,10.0,10.0,0.0,20.0,10.0,70.0,10.0,0.0,70.0,30.0,0.0,16.25,50.0,69.5,0.0,33.9375
0.9,2.0,63.33,10.0,10.0,0.0,5.0,15.0,10.0,10.0,0.0,40.0,30.0,2.0,7.5,35.0,32.665,2.0,19.291249999999998


==> plots/ruler/llama3_3b/ist4.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8288
0.3,0.6548
0.5,0.6596
0.7,0.7135
0.9,0.799


==> plots/ruler/llama3_3b/ist4.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,97.0,90.0,50.0,90.0,60.0,87.5,87.5,100.0,100.0,100.0,100.0,50.0,100.0,84.375,75.0,93.5,100.0,88.21875
0.3,60.0,86.67,30.0,80.0,60.0,67.5,67.5,70.0,40.0,80.0,100.0,40.0,82.0,61.875,70.0,73.33500000000001,82.0,71.80250000000001
0.5,57.0,80.0,30.0,50.0,60.0,57.5,45.0,50.0,40.0,60.0,100.0,40.0,60.0,49.0625,70.0,68.5,60.0,61.890625
0.7,25.0,80.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,30.0,26.0,25.3125,65.0,52.5,26.0,42.203125
0.9,0.0,10.0,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,30.0,4.0,8.4375,50.0,5.0,4.0,16.859375


==> plots/ruler/llama3_3b/ist4.0/tova.csv <==
target_cr,ranking
0.1,0.9663
0.3,0.926
0.5,0.8769
0.7,0.8856
0.9,0.876


==> plots/ruler/llama3_3b/ist4.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,85.0,100.0,90.0,100.0,90.0,100.0,97.5,100.0,100.0,90.0,100.0,60.0,88.0,95.9375,80.0,92.5,88.0,89.109375
0.3,83.0,90.0,90.0,100.0,30.0,100.0,100.0,100.0,100.0,60.0,100.0,60.0,86.0,85.0,80.0,86.5,86.0,84.375
0.5,66.0,80.0,90.0,50.0,0.0,100.0,100.0,100.0,100.0,10.0,100.0,50.0,86.0,68.75,75.0,73.0,86.0,75.6875
0.7,45.0,73.33,90.0,10.0,0.0,100.0,100.0,100.0,100.0,0.0,100.0,40.0,86.0,62.5,70.0,59.165,86.0,69.41624999999999
0.9,8.0,40.0,30.0,0.0,0.0,10.0,10.0,100.0,20.0,0.0,40.0,20.0,52.0,21.25,30.0,24.0,52.0,31.8125


==> plots/ruler/llama3_3b/ist5.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.9529
0.3,0.8375
0.5,0.7721
0.7,0.7144
0.9,0.8635


==> plots/ruler/llama3_3b/ist5.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.95
0.3,0.8788
0.5,0.7606
0.7,0.7231
0.9,0.8654


==> plots/ruler/llama3_3b/ist5.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,100.0,90.0,100.0,100.0,100.0,97.5,100.0,100.0,80.0,100.0,50.0,86.0,95.9375,75.0,91.0,86.0,86.984375
0.3,65.0,100.0,80.0,90.0,80.0,85.0,97.5,80.0,80.0,0.0,100.0,60.0,84.0,74.0625,80.0,82.5,84.0,80.140625
0.5,54.0,100.0,60.0,40.0,20.0,57.5,67.5,70.0,30.0,0.0,100.0,30.0,76.0,43.125,65.0,77.0,76.0,65.28125
0.7,69.0,100.0,0.0,10.0,0.0,25.0,20.0,30.0,10.0,0.0,100.0,30.0,20.0,11.875,65.0,84.5,20.0,45.34375
0.9,35.0,86.67,0.0,0.0,0.0,0.0,0.0,10.0,0.0,0.0,50.0,20.0,0.0,1.25,35.0,60.835,0.0,24.271250000000002


==> plots/ruler/llama3_3b/ist5.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,83.0,100.0,90.0,90.0,90.0,100.0,100.0,100.0,100.0,70.0,100.0,50.0,88.0,92.5,75.0,91.5,88.0,86.75
0.3,65.0,100.0,100.0,60.0,50.0,82.5,95.0,90.0,70.0,0.0,90.0,50.0,86.0,68.4375,70.0,82.5,86.0,76.734375
0.5,89.0,100.0,70.0,40.0,20.0,52.5,67.5,60.0,40.0,0.0,90.0,40.0,72.0,43.75,65.0,94.5,72.0,68.8125
0.7,60.0,100.0,20.0,20.0,10.0,10.0,27.5,20.0,10.0,0.0,60.0,40.0,42.0,14.6875,50.0,80.0,42.0,46.671875
0.9,50.0,90.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,40.0,10.0,2.0,0.0,25.0,70.0,2.0,24.25


==> plots/ruler/llama3_3b/ist5.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.924
0.3,0.8865
0.5,0.8394
0.7,0.8413
0.9,0.8538


==> plots/ruler/llama3_3b/ist5.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9538
0.3,0.9058
0.5,0.8577
0.7,0.8192
0.9,0.8856


==> plots/ruler/llama3_3b/ist5.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,100.0,90.0,100.0,100.0,100.0,97.5,100.0,100.0,60.0,100.0,60.0,86.0,93.4375,80.0,91.0,86.0,87.609375
0.3,82.0,100.0,80.0,90.0,60.0,100.0,95.0,90.0,100.0,10.0,100.0,50.0,74.0,78.125,75.0,91.0,74.0,79.53125
0.5,71.0,100.0,80.0,50.0,40.0,90.0,80.0,80.0,60.0,0.0,100.0,50.0,72.0,60.0,75.0,85.5,72.0,73.125
0.7,97.0,100.0,50.0,20.0,0.0,27.5,45.0,40.0,20.0,0.0,100.0,40.0,36.0,25.3125,70.0,98.5,36.0,57.453125
0.9,71.0,86.67,10.0,0.0,0.0,5.0,10.0,0.0,10.0,0.0,50.0,10.0,2.0,4.375,30.0,78.83500000000001,2.0,28.802500000000002


==> plots/ruler/llama3_3b/ist5.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,96.67,90.0,100.0,40.0,100.0,97.5,100.0,100.0,90.0,100.0,40.0,88.0,89.6875,70.0,93.83500000000001,88.0,85.38062500000001
0.3,84.0,96.67,90.0,60.0,0.0,100.0,97.5,100.0,100.0,30.0,100.0,50.0,88.0,72.1875,75.0,90.33500000000001,88.0,81.38062500000001
0.5,65.0,80.0,90.0,20.0,0.0,100.0,95.0,90.0,100.0,0.0,100.0,30.0,84.0,61.875,65.0,72.5,84.0,70.84375
0.7,52.0,70.0,90.0,0.0,0.0,70.0,67.5,80.0,100.0,0.0,90.0,40.0,72.0,50.9375,65.0,61.0,72.0,62.234375
0.9,15.0,43.33,30.0,0.0,0.0,10.0,12.5,30.0,30.0,0.0,40.0,20.0,10.0,14.0625,30.0,29.165,10.0,20.806874999999998


==> plots/ruler/llama3_3b/ist5.0/h2o.csv <==
target_cr,ranking
0.1,0.8231
0.3,0.7769
0.5,0.7173
0.7,0.7538
0.9,0.876


==> plots/ruler/llama3_3b/ist5.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,81.0,100.0,90.0,80.0,80.0,95.0,97.5,50.0,100.0,20.0,100.0,50.0,82.0,76.5625,75.0,90.5,82.0,81.015625
0.3,79.0,100.0,100.0,60.0,50.0,82.5,87.5,40.0,70.0,0.0,100.0,50.0,76.0,61.25,75.0,89.5,76.0,75.4375
0.5,77.0,100.0,90.0,40.0,40.0,50.0,62.5,20.0,40.0,0.0,90.0,30.0,58.0,42.8125,60.0,88.5,58.0,62.328125
0.7,78.0,93.33,60.0,30.0,20.0,35.0,50.0,30.0,0.0,0.0,60.0,30.0,24.0,28.125,45.0,85.66499999999999,24.0,45.6975
0.9,29.0,96.67,20.0,0.0,0.0,2.5,5.0,10.0,0.0,0.0,40.0,40.0,2.0,4.6875,40.0,62.835,2.0,27.380625000000002


==> plots/ruler/llama3_3b/ist5.0/knorm.csv <==
target_cr,ranking
0.1,0.9404
0.3,0.8298
0.5,0.726
0.7,0.7
0.9,0.8346


==> plots/ruler/llama3_3b/ist5.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,100.0,90.0,90.0,100.0,95.0,95.0,100.0,100.0,90.0,100.0,40.0,88.0,95.0,70.0,95.5,88.0,87.125
0.3,83.0,96.67,90.0,60.0,40.0,75.0,85.0,100.0,100.0,10.0,90.0,50.0,86.0,70.0,70.0,89.83500000000001,86.0,78.95875000000001
0.5,48.0,93.33,60.0,20.0,30.0,57.5,57.5,100.0,80.0,0.0,50.0,30.0,86.0,50.625,40.0,70.66499999999999,86.0,61.8225
0.7,22.0,76.67,30.0,0.0,20.0,7.5,17.5,100.0,50.0,0.0,40.0,20.0,82.0,28.125,30.0,49.335,82.0,47.365
0.9,1.0,73.33,0.0,0.0,0.0,0.0,0.0,100.0,0.0,0.0,10.0,0.0,52.0,12.5,5.0,37.165,52.0,26.666249999999998


==> plots/ruler/llama3_3b/ist5.0/snapkv.csv <==
target_cr,ranking
0.1,0.8615
0.3,0.7663
0.5,0.6712
0.7,0.6731
0.9,0.8385


==> plots/ruler/llama3_3b/ist5.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,96.67,90.0,90.0,90.0,92.5,97.5,100.0,100.0,20.0,100.0,60.0,46.0,85.0,80.0,95.33500000000001,46.0,76.58375000000001
0.3,93.0,93.33,70.0,80.0,70.0,77.5,67.5,100.0,90.0,0.0,100.0,60.0,26.0,69.375,80.0,93.16499999999999,26.0,67.13499999999999
0.5,86.0,86.67,40.0,40.0,10.0,30.0,35.0,90.0,50.0,0.0,100.0,50.0,12.0,36.875,75.0,86.33500000000001,12.0,52.5525
0.7,59.0,80.0,10.0,10.0,0.0,20.0,10.0,70.0,10.0,0.0,70.0,30.0,0.0,16.25,50.0,69.5,0.0,33.9375
0.9,2.0,63.33,10.0,10.0,0.0,5.0,15.0,10.0,10.0,0.0,40.0,30.0,2.0,7.5,35.0,32.665,2.0,19.291249999999998


==> plots/ruler/llama3_3b/ist5.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8279
0.3,0.6558
0.5,0.6625
0.7,0.7115
0.9,0.7971


==> plots/ruler/llama3_3b/ist5.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,97.0,90.0,50.0,90.0,60.0,87.5,87.5,100.0,100.0,100.0,100.0,50.0,100.0,84.375,75.0,93.5,100.0,88.21875
0.3,60.0,86.67,30.0,80.0,60.0,67.5,67.5,70.0,40.0,80.0,100.0,40.0,82.0,61.875,70.0,73.33500000000001,82.0,71.80250000000001
0.5,57.0,80.0,30.0,50.0,60.0,57.5,45.0,50.0,40.0,60.0,100.0,40.0,60.0,49.0625,70.0,68.5,60.0,61.890625
0.7,25.0,80.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,30.0,26.0,25.3125,65.0,52.5,26.0,42.203125
0.9,0.0,10.0,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,30.0,4.0,8.4375,50.0,5.0,4.0,16.859375


==> plots/ruler/llama3_3b/ist5.0/tova.csv <==
target_cr,ranking
0.1,0.9654
0.3,0.9269
0.5,0.8779
0.7,0.8846
0.9,0.8788


==> plots/ruler/llama3_3b/ist5.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,85.0,100.0,90.0,100.0,90.0,100.0,97.5,100.0,100.0,90.0,100.0,60.0,88.0,95.9375,80.0,92.5,88.0,89.109375
0.3,83.0,90.0,90.0,100.0,30.0,100.0,100.0,100.0,100.0,60.0,100.0,60.0,86.0,85.0,80.0,86.5,86.0,84.375
0.5,66.0,80.0,90.0,50.0,0.0,100.0,100.0,100.0,100.0,10.0,100.0,50.0,86.0,68.75,75.0,73.0,86.0,75.6875
0.7,45.0,73.33,90.0,10.0,0.0,100.0,100.0,100.0,100.0,0.0,100.0,40.0,86.0,62.5,70.0,59.165,86.0,69.41624999999999
0.9,8.0,40.0,30.0,0.0,0.0,10.0,10.0,100.0,20.0,0.0,40.0,20.0,52.0,21.25,30.0,24.0,52.0,31.8125


==> plots/ruler/llama3_3b/normal/effective_cr/estimated_attention__h2o_effective_cr.csv <==
target_cr,mean_effective_cr,std_effective_cr,q25_effective_cr,q75_effective_cr
0.1,0.0999832858259861,0.0002807761195329468,0.09981669858098025,0.10014965757727615
0.3,0.29995324863837314,0.0004207067089481177,0.29972860217094416,0.30020870268344874
0.5,0.49995751220446366,0.0004278056543021817,0.4996038079261779,0.5002975165843964
0.7,0.6999733672692225,0.00035928065913768125,0.6997426897287369,0.7001984268426895
0.9,0.9000126678210039,0.0002823838286700158,0.8998672068119049,0.9002078622579575


==> plots/ruler/llama3_3b/normal/effective_cr/estimated_attention__h2o_norm_effective_cr.csv <==
target_cr,mean_effective_cr,std_effective_cr,q25_effective_cr,q75_effective_cr
0.1,0.10004165694117544,0.00027543631771954105,0.09989795833826065,0.10021501034498212
0.3,0.30006582484795497,0.00043165199948571714,0.29977521300315857,0.3003773689270019
0.5,0.5000360949681355,0.00044384417107517214,0.4997583553194999,0.5003022253513336
0.7,0.7000123399954575,0.00038010905762146506,0.6997932940721512,0.7002675533294678
0.9,0.9000067289058978,0.0002151803020757741,0.8998502790927887,0.9001422822475433


==> plots/ruler/llama3_3b/normal/effective_cr/estimated_attention__min_var_effective_cr.csv <==
target_cr,mean_effective_cr,std_effective_cr,q25_effective_cr,q75_effective_cr
0.1,0.100036625449474,0.00024024050201964118,0.0998807698488235,0.10020751878619188
0.3,0.3000182903729952,0.00038200755805397046,0.29975879937410355,0.30027323961257935
0.5,0.5000046028540684,0.0003625596583862034,0.4997684955596924,0.5002067238092422
0.7,0.6999926663362063,0.00041931590501019354,0.6997395902872086,0.7003017365932465
0.9,0.8999718895325294,0.00021674726329026745,0.8998301029205322,0.9001331478357315


==> plots/ruler/llama3_3b/normal/effective_cr/estimated_attention__min_var_full_harmonic_effective_cr.csv <==
target_cr,mean_effective_cr,std_effective_cr,q25_effective_cr,q75_effective_cr
0.1,0.09997723692884808,0.0002740306771685333,0.09975481964647764,0.100173607468605
0.3,0.2999776324400535,0.0004810033687623341,0.29968209564685816,0.30026579648256296
0.5,0.5000596415538054,0.00040532747957895443,0.49980784207582474,0.5003184825181961
0.7,0.7000495328353001,0.0003535759499384761,0.699786826968193,0.7003131210803986
0.9,0.9000067802575918,0.0002090551267900973,0.8998479396104813,0.9001495093107224


==> plots/ruler/llama3_3b/normal/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.9356
0.3,0.8356
0.5,0.7567
0.7,0.7327
0.9,0.8721


==> plots/ruler/llama3_3b/normal/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.9356
0.3,0.8683
0.5,0.7548
0.7,0.7413
0.9,0.876


==> plots/ruler/llama3_3b/normal/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,96.67,90.0,90.0,100.0,100.0,97.5,100.0,100.0,80.0,100.0,50.0,86.0,94.6875,75.0,89.33500000000001,86.0,86.25562500000001
0.3,72.0,96.67,90.0,100.0,60.0,97.5,97.5,80.0,90.0,0.0,100.0,20.0,84.0,76.875,60.0,84.33500000000001,84.0,76.30250000000001
0.5,80.0,96.67,60.0,50.0,20.0,45.0,67.5,80.0,30.0,0.0,100.0,20.0,70.0,44.0625,60.0,88.33500000000001,70.0,65.59937500000001
0.7,71.0,100.0,0.0,10.0,0.0,27.5,17.5,10.0,30.0,0.0,100.0,30.0,30.0,11.875,65.0,85.5,30.0,48.09375
0.9,52.0,96.67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,30.0,30.0,2.0,0.0,30.0,74.33500000000001,2.0,26.583750000000002


==> plots/ruler/llama3_3b/normal/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,82.0,96.67,90.0,90.0,90.0,100.0,97.5,100.0,100.0,70.0,100.0,60.0,88.0,92.1875,80.0,89.33500000000001,88.0,87.38062500000001
0.3,81.0,100.0,100.0,80.0,60.0,80.0,87.5,100.0,70.0,0.0,90.0,50.0,80.0,72.1875,70.0,90.5,80.0,78.171875
0.5,84.0,96.67,90.0,60.0,20.0,42.5,57.5,70.0,50.0,0.0,90.0,50.0,58.0,48.75,70.0,90.33500000000001,58.0,66.77125000000001
0.7,40.0,100.0,30.0,40.0,20.0,15.0,12.5,30.0,20.0,0.0,90.0,60.0,30.0,20.9375,75.0,70.0,30.0,48.984375
0.9,26.0,96.67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,70.0,20.0,6.0,0.0,45.0,61.335,6.0,28.083750000000002


==> plots/ruler/llama3_3b/normal/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9212
0.3,0.9048
0.5,0.9115
0.7,0.8798
0.9,0.8567


==> plots/ruler/llama3_3b/normal/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9288
0.3,0.9115
0.5,0.8327
0.7,0.7952
0.9,0.876


==> plots/ruler/llama3_3b/normal/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,74.0,96.67,90.0,100.0,100.0,100.0,97.5,100.0,100.0,50.0,100.0,60.0,84.0,92.1875,80.0,85.33500000000001,84.0,85.38062500000001
0.3,79.0,100.0,90.0,80.0,80.0,97.5,87.5,90.0,100.0,10.0,100.0,60.0,88.0,79.375,80.0,89.5,88.0,84.21875
0.5,71.0,96.67,90.0,60.0,30.0,57.5,87.5,60.0,70.0,0.0,100.0,60.0,72.0,56.875,80.0,83.83500000000001,72.0,73.17750000000001
0.7,70.0,93.33,30.0,20.0,0.0,32.5,47.5,50.0,20.0,0.0,100.0,30.0,24.0,25.0,65.0,81.66499999999999,24.0,48.91625
0.9,52.0,90.0,0.0,0.0,0.0,0.0,7.5,10.0,0.0,0.0,50.0,20.0,2.0,2.1875,35.0,71.0,2.0,27.546875


==> plots/ruler/llama3_3b/normal/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,90.0,100.0,90.0,100.0,20.0,100.0,97.5,100.0,100.0,100.0,100.0,60.0,88.0,88.4375,80.0,95.0,88.0,87.859375
0.3,88.0,100.0,90.0,70.0,0.0,100.0,97.5,100.0,100.0,20.0,100.0,60.0,88.0,72.1875,80.0,94.0,88.0,83.546875
0.5,81.0,100.0,100.0,50.0,0.0,100.0,97.5,100.0,100.0,0.0,100.0,50.0,78.0,68.4375,75.0,90.5,78.0,77.984375
0.7,73.0,90.0,100.0,0.0,0.0,72.5,75.0,80.0,80.0,0.0,100.0,40.0,58.0,50.9375,70.0,81.5,58.0,65.109375
0.9,19.0,63.33,10.0,0.0,0.0,12.5,10.0,10.0,20.0,0.0,50.0,10.0,4.0,7.8125,30.0,41.165,4.0,20.744374999999998


==> plots/ruler/llama3_3b/normal/h2o.csv <==
target_cr,ranking
0.1,0.8192
0.3,0.7712
0.5,0.7163
0.7,0.7462
0.9,0.8837


==> plots/ruler/llama3_3b/normal/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,81.0,100.0,90.0,80.0,80.0,95.0,97.5,50.0,100.0,20.0,100.0,50.0,82.0,76.5625,75.0,90.5,82.0,81.015625
0.3,79.0,100.0,100.0,60.0,50.0,82.5,87.5,40.0,70.0,0.0,100.0,50.0,76.0,61.25,75.0,89.5,76.0,75.4375
0.5,77.0,100.0,90.0,40.0,40.0,50.0,62.5,20.0,40.0,0.0,90.0,30.0,58.0,42.8125,60.0,88.5,58.0,62.328125
0.7,78.0,93.33,60.0,30.0,20.0,35.0,50.0,30.0,0.0,0.0,60.0,30.0,24.0,28.125,45.0,85.66499999999999,24.0,45.6975
0.9,29.0,96.67,20.0,0.0,0.0,2.5,5.0,10.0,0.0,0.0,40.0,40.0,2.0,4.6875,40.0,62.835,2.0,27.380625000000002


==> plots/ruler/llama3_3b/normal/knorm.csv <==
target_cr,ranking
0.1,0.9375
0.3,0.8308
0.5,0.7192
0.7,0.7
0.9,0.8394


==> plots/ruler/llama3_3b/normal/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,100.0,90.0,90.0,100.0,95.0,95.0,100.0,100.0,90.0,100.0,40.0,88.0,95.0,70.0,95.5,88.0,87.125
0.3,83.0,96.67,90.0,60.0,40.0,75.0,85.0,100.0,100.0,10.0,90.0,50.0,86.0,70.0,70.0,89.83500000000001,86.0,78.95875000000001
0.5,48.0,93.33,60.0,20.0,30.0,57.5,57.5,100.0,80.0,0.0,50.0,30.0,86.0,50.625,40.0,70.66499999999999,86.0,61.8225
0.7,22.0,76.67,30.0,0.0,20.0,7.5,17.5,100.0,50.0,0.0,40.0,20.0,82.0,28.125,30.0,49.335,82.0,47.365
0.9,1.0,73.33,0.0,0.0,0.0,0.0,0.0,100.0,0.0,0.0,10.0,0.0,52.0,12.5,5.0,37.165,52.0,26.666249999999998


==> plots/ruler/llama3_3b/normal/per_task/cwe/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,82.0
0.3,72.0
0.5,80.0
0.7,71.0
0.9,52.0


==> plots/ruler/llama3_3b/normal/per_task/cwe/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,82.0
0.3,81.0
0.5,84.0
0.7,40.0
0.9,26.0


==> plots/ruler/llama3_3b/normal/per_task/cwe/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,74.0
0.3,79.0
0.5,71.0
0.7,70.0
0.9,52.0


==> plots/ruler/llama3_3b/normal/per_task/cwe/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,88.0
0.5,81.0
0.7,73.0
0.9,19.0


==> plots/ruler/llama3_3b/normal/per_task/cwe/h2o_scores.csv <==
target_cr,avg_score
0.1,81.0
0.3,79.0
0.5,77.0
0.7,78.0
0.9,29.0


==> plots/ruler/llama3_3b/normal/per_task/cwe/knorm_scores.csv <==
target_cr,avg_score
0.1,91.0
0.3,83.0
0.5,48.0
0.7,22.0
0.9,1.0


==> plots/ruler/llama3_3b/normal/per_task/cwe/snapkv_scores.csv <==
target_cr,avg_score
0.1,94.0
0.3,93.0
0.5,86.0
0.7,59.0
0.9,2.0


==> plots/ruler/llama3_3b/normal/per_task/cwe/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,97.0
0.3,60.0
0.5,57.0
0.7,25.0
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/cwe/tova_scores.csv <==
target_cr,avg_score
0.1,85.0
0.3,83.0
0.5,66.0
0.7,45.0
0.9,8.0


==> plots/ruler/llama3_3b/normal/per_task/fwe/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,96.67
0.3,96.67
0.5,96.67
0.7,100.0
0.9,96.67


==> plots/ruler/llama3_3b/normal/per_task/fwe/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,96.67
0.3,100.0
0.5,96.67
0.7,100.0
0.9,96.67


==> plots/ruler/llama3_3b/normal/per_task/fwe/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,96.67
0.3,100.0
0.5,96.67
0.7,93.33
0.9,90.0


==> plots/ruler/llama3_3b/normal/per_task/fwe/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,90.0
0.9,63.33


==> plots/ruler/llama3_3b/normal/per_task/fwe/h2o_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,93.33
0.9,96.67


==> plots/ruler/llama3_3b/normal/per_task/fwe/knorm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,96.67
0.5,93.33
0.7,76.67
0.9,73.33


==> plots/ruler/llama3_3b/normal/per_task/fwe/snapkv_scores.csv <==
target_cr,avg_score
0.1,96.67
0.3,93.33
0.5,86.67
0.7,80.0
0.9,63.33


==> plots/ruler/llama3_3b/normal/per_task/fwe/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,86.67
0.5,80.0
0.7,80.0
0.9,10.0


==> plots/ruler/llama3_3b/normal/per_task/fwe/tova_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,90.0
0.5,80.0
0.7,73.33
0.9,40.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multikey_1/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,90.0
0.5,60.0
0.7,0.0
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multikey_1/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,100.0
0.5,90.0
0.7,30.0
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multikey_1/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,90.0
0.5,90.0
0.7,30.0
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multikey_1/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,90.0
0.5,100.0
0.7,100.0
0.9,10.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multikey_1/h2o_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,100.0
0.5,90.0
0.7,60.0
0.9,20.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multikey_1/knorm_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,90.0
0.5,60.0
0.7,30.0
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multikey_1/snapkv_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,70.0
0.5,40.0
0.7,10.0
0.9,10.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multikey_1/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,50.0
0.3,30.0
0.5,30.0
0.7,10.0
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multikey_1/tova_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,90.0
0.5,90.0
0.7,90.0
0.9,30.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multiquery/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,97.5
0.5,45.0
0.7,27.5
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multiquery/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,80.0
0.5,42.5
0.7,15.0
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multiquery/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,97.5
0.5,57.5
0.7,32.5
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multiquery/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,72.5
0.9,12.5


==> plots/ruler/llama3_3b/normal/per_task/niah_multiquery/h2o_scores.csv <==
target_cr,avg_score
0.1,95.0
0.3,82.5
0.5,50.0
0.7,35.0
0.9,2.5


==> plots/ruler/llama3_3b/normal/per_task/niah_multiquery/knorm_scores.csv <==
target_cr,avg_score
0.1,95.0
0.3,75.0
0.5,57.5
0.7,7.5
0.9,0.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multiquery/snapkv_scores.csv <==
target_cr,avg_score
0.1,92.5
0.3,77.5
0.5,30.0
0.7,20.0
0.9,5.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multiquery/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,87.5
0.3,67.5
0.5,57.5
0.7,37.5
0.9,15.0


==> plots/ruler/llama3_3b/normal/per_task/niah_multiquery/tova_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,10.0


==> plots/ruler/llama3_3b/normal/per_task/qa_1/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,30.0


==> plots/ruler/llama3_3b/normal/per_task/qa_1/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,90.0
0.5,90.0
0.7,90.0
0.9,70.0


==> plots/ruler/llama3_3b/normal/per_task/qa_1/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,50.0


==> plots/ruler/llama3_3b/normal/per_task/qa_1/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,50.0


==> plots/ruler/llama3_3b/normal/per_task/qa_1/h2o_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,90.0
0.7,60.0
0.9,40.0


==> plots/ruler/llama3_3b/normal/per_task/qa_1/knorm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,90.0
0.5,50.0
0.7,40.0
0.9,10.0


==> plots/ruler/llama3_3b/normal/per_task/qa_1/snapkv_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,70.0
0.9,40.0


==> plots/ruler/llama3_3b/normal/per_task/qa_1/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,70.0


==> plots/ruler/llama3_3b/normal/per_task/qa_1/tova_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,40.0


==> plots/ruler/llama3_3b/normal/per_task/vt/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,86.0
0.3,84.0
0.5,70.0
0.7,30.0
0.9,2.0


==> plots/ruler/llama3_3b/normal/per_task/vt/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,88.0
0.3,80.0
0.5,58.0
0.7,30.0
0.9,6.0


==> plots/ruler/llama3_3b/normal/per_task/vt/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,84.0
0.3,88.0
0.5,72.0
0.7,24.0
0.9,2.0


==> plots/ruler/llama3_3b/normal/per_task/vt/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,88.0
0.3,88.0
0.5,78.0
0.7,58.0
0.9,4.0


==> plots/ruler/llama3_3b/normal/per_task/vt/h2o_scores.csv <==
target_cr,avg_score
0.1,82.0
0.3,76.0
0.5,58.0
0.7,24.0
0.9,2.0


==> plots/ruler/llama3_3b/normal/per_task/vt/knorm_scores.csv <==
target_cr,avg_score
0.1,88.0
0.3,86.0
0.5,86.0
0.7,82.0
0.9,52.0


==> plots/ruler/llama3_3b/normal/per_task/vt/snapkv_scores.csv <==
target_cr,avg_score
0.1,46.0
0.3,26.0
0.5,12.0
0.7,0.0
0.9,2.0


==> plots/ruler/llama3_3b/normal/per_task/vt/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,82.0
0.5,60.0
0.7,26.0
0.9,4.0


==> plots/ruler/llama3_3b/normal/per_task/vt/tova_scores.csv <==
target_cr,avg_score
0.1,88.0
0.3,86.0
0.5,86.0
0.7,86.0
0.9,52.0


==> plots/ruler/llama3_3b/normal/snapkv.csv <==
target_cr,ranking
0.1,0.8635
0.3,0.7683
0.5,0.6654
0.7,0.6663
0.9,0.8356


==> plots/ruler/llama3_3b/normal/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,96.67,90.0,90.0,90.0,92.5,97.5,100.0,100.0,20.0,100.0,60.0,46.0,85.0,80.0,95.33500000000001,46.0,76.58375000000001
0.3,93.0,93.33,70.0,80.0,70.0,77.5,67.5,100.0,90.0,0.0,100.0,60.0,26.0,69.375,80.0,93.16499999999999,26.0,67.13499999999999
0.5,86.0,86.67,40.0,40.0,10.0,30.0,35.0,90.0,50.0,0.0,100.0,50.0,12.0,36.875,75.0,86.33500000000001,12.0,52.5525
0.7,59.0,80.0,10.0,10.0,0.0,20.0,10.0,70.0,10.0,0.0,70.0,30.0,0.0,16.25,50.0,69.5,0.0,33.9375
0.9,2.0,63.33,10.0,10.0,0.0,5.0,15.0,10.0,10.0,0.0,40.0,30.0,2.0,7.5,35.0,32.665,2.0,19.291249999999998


==> plots/ruler/llama3_3b/normal/streaming_llm.csv <==
target_cr,ranking
0.1,0.8308
0.3,0.6558
0.5,0.6587
0.7,0.7096
0.9,0.8048


==> plots/ruler/llama3_3b/normal/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,97.0,90.0,50.0,90.0,60.0,87.5,87.5,100.0,100.0,100.0,100.0,50.0,100.0,84.375,75.0,93.5,100.0,88.21875
0.3,60.0,86.67,30.0,80.0,60.0,67.5,67.5,70.0,40.0,80.0,100.0,40.0,82.0,61.875,70.0,73.33500000000001,82.0,71.80250000000001
0.5,57.0,80.0,30.0,50.0,60.0,57.5,45.0,50.0,40.0,60.0,100.0,40.0,60.0,49.0625,70.0,68.5,60.0,61.890625
0.7,25.0,80.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,30.0,26.0,25.3125,65.0,52.5,26.0,42.203125
0.9,0.0,10.0,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,30.0,4.0,8.4375,50.0,5.0,4.0,16.859375


==> plots/ruler/llama3_3b/normal/tova.csv <==
target_cr,ranking
0.1,0.9615
0.3,0.9231
0.5,0.8606
0.7,0.875
0.9,0.8692


==> plots/ruler/llama3_3b/normal/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,85.0,100.0,90.0,100.0,90.0,100.0,97.5,100.0,100.0,90.0,100.0,60.0,88.0,95.9375,80.0,92.5,88.0,89.109375
0.3,83.0,90.0,90.0,100.0,30.0,100.0,100.0,100.0,100.0,60.0,100.0,60.0,86.0,85.0,80.0,86.5,86.0,84.375
0.5,66.0,80.0,90.0,50.0,0.0,100.0,100.0,100.0,100.0,10.0,100.0,50.0,86.0,68.75,75.0,73.0,86.0,75.6875
0.7,45.0,73.33,90.0,10.0,0.0,100.0,100.0,100.0,100.0,0.0,100.0,40.0,86.0,62.5,70.0,59.165,86.0,69.41624999999999
0.9,8.0,40.0,30.0,0.0,0.0,10.0,10.0,100.0,20.0,0.0,40.0,20.0,52.0,21.25,30.0,24.0,52.0,31.8125


==> plots/ruler/qwen3_4b/ist1.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.8856
0.3,0.701
0.5,0.6721
0.7,0.7375
0.9,0.8962


==> plots/ruler/qwen3_4b/ist1.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.9558
0.3,0.826
0.5,0.7048
0.7,0.7529
0.9,0.9135


==> plots/ruler/qwen3_4b/ist1.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,91.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,60.0,100.0,96.25,80.0,90.5,100.0,91.6875
0.3,88.0,86.67,80.0,100.0,70.0,90.0,85.0,90.0,30.0,20.0,100.0,60.0,100.0,70.625,80.0,87.33500000000001,100.0,84.49000000000001
0.5,89.0,86.67,50.0,80.0,20.0,32.5,37.5,40.0,30.0,0.0,100.0,60.0,94.0,36.25,80.0,87.83500000000001,94.0,74.52125000000001
0.7,91.0,93.33,0.0,0.0,0.0,0.0,5.0,0.0,10.0,0.0,100.0,50.0,70.0,1.875,75.0,92.16499999999999,70.0,59.76
0.9,78.0,83.33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,80.0,30.0,2.0,0.0,55.0,80.66499999999999,2.0,34.41625


==> plots/ruler/qwen3_4b/ist1.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,100.0,100.0,92.5,92.5,100.0,70.0,60.0,90.0,70.0,98.0,89.375,80.0,92.0,98.0,89.84375
0.3,92.0,93.33,70.0,80.0,40.0,62.5,65.0,100.0,0.0,0.0,80.0,80.0,98.0,52.1875,80.0,92.66499999999999,98.0,80.71312499999999
0.5,88.0,93.33,60.0,40.0,40.0,20.0,32.5,30.0,10.0,0.0,90.0,80.0,90.0,29.0625,85.0,90.66499999999999,90.0,73.68187499999999
0.7,84.0,93.33,20.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,70.0,50.0,76.0,2.8125,60.0,88.66499999999999,76.0,56.869375
0.9,73.0,83.33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,50.0,50.0,0.0,0.0,50.0,78.16499999999999,0.0,32.04125


==> plots/ruler/qwen3_4b/ist1.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.974
0.3,0.9327
0.5,0.8788
0.7,0.8394
0.9,0.8712


==> plots/ruler/qwen3_4b/ist1.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9587
0.3,0.9423
0.5,0.8404
0.7,0.8096
0.9,0.9308


==> plots/ruler/qwen3_4b/ist1.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,89.0,86.67,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,100.0,80.0,87.83500000000001,100.0,91.95875000000001
0.3,85.0,90.0,90.0,100.0,100.0,97.5,95.0,90.0,90.0,90.0,90.0,70.0,100.0,94.0625,80.0,87.5,100.0,90.390625
0.5,87.0,90.0,70.0,80.0,40.0,80.0,72.5,100.0,40.0,10.0,100.0,50.0,94.0,61.5625,75.0,88.5,94.0,79.765625
0.7,81.0,90.0,40.0,30.0,0.0,25.0,30.0,10.0,30.0,0.0,90.0,50.0,54.0,20.625,70.0,85.5,54.0,57.53125
0.9,82.0,90.0,10.0,0.0,0.0,0.0,10.0,0.0,0.0,0.0,70.0,50.0,4.0,2.5,60.0,86.0,4.0,38.125


==> plots/ruler/qwen3_4b/ist1.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,93.0,90.0,100.0,90.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,97.5,85.0,91.5,100.0,93.5
0.3,89.0,93.33,100.0,60.0,30.0,100.0,97.5,100.0,100.0,100.0,100.0,60.0,100.0,85.9375,80.0,91.16499999999999,100.0,89.27562499999999
0.5,86.0,90.0,90.0,20.0,0.0,87.5,87.5,90.0,100.0,70.0,90.0,70.0,100.0,68.125,80.0,88.0,100.0,84.03125
0.7,51.0,86.67,70.0,0.0,0.0,50.0,47.5,40.0,90.0,0.0,80.0,60.0,82.0,37.1875,70.0,68.83500000000001,82.0,64.50562500000001
0.9,16.0,76.67,0.0,0.0,0.0,5.0,2.5,0.0,20.0,0.0,70.0,20.0,2.0,3.4375,45.0,46.335,2.0,24.193125000000002


==> plots/ruler/qwen3_4b/ist1.0/h2o.csv <==
target_cr,ranking
0.1,0.9058
0.3,0.6788
0.5,0.6654
0.7,0.801
0.9,0.9048


==> plots/ruler/qwen3_4b/ist1.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,90.0,90.0,95.0,95.0,90.0,100.0,60.0,100.0,70.0,98.0,90.0,85.0,92.0,98.0,91.25
0.3,89.0,93.33,90.0,70.0,50.0,62.5,70.0,50.0,50.0,0.0,90.0,70.0,90.0,55.3125,80.0,91.16499999999999,90.0,79.11937499999999
0.5,85.0,93.33,60.0,50.0,40.0,47.5,50.0,20.0,0.0,0.0,80.0,60.0,88.0,33.4375,70.0,89.16499999999999,88.0,70.15062499999999
0.7,79.0,86.67,40.0,30.0,20.0,27.5,32.5,0.0,0.0,0.0,80.0,60.0,86.0,18.75,70.0,82.83500000000001,86.0,64.39625000000001
0.9,74.0,90.0,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,40.0,40.0,6.0,0.3125,40.0,82.0,6.0,32.078125


==> plots/ruler/qwen3_4b/ist1.0/knorm.csv <==
target_cr,ranking
0.1,0.9135
0.3,0.7596
0.5,0.6712
0.7,0.5971
0.9,0.7481


==> plots/ruler/qwen3_4b/ist1.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,87.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,90.0,70.0,96.0,100.0,80.0,83.5,96.0,89.875
0.3,66.0,80.0,100.0,70.0,30.0,100.0,97.5,90.0,100.0,100.0,60.0,20.0,78.0,85.9375,40.0,73.0,78.0,69.234375
0.5,50.0,70.0,90.0,40.0,20.0,92.5,92.5,90.0,100.0,100.0,30.0,0.0,30.0,78.125,15.0,60.0,30.0,45.78125
0.7,18.0,40.0,50.0,0.0,10.0,27.5,37.5,80.0,50.0,20.0,0.0,0.0,0.0,34.375,0.0,29.0,0.0,15.84375
0.9,1.0,6.67,0.0,0.0,0.0,0.0,0.0,10.0,10.0,0.0,0.0,0.0,0.0,2.5,0.0,3.835,0.0,1.58375


==> plots/ruler/qwen3_4b/ist1.0/snapkv.csv <==
target_cr,ranking
0.1,0.9038
0.3,0.8183
0.5,0.751
0.7,0.7144
0.9,0.8808


==> plots/ruler/qwen3_4b/ist1.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,89.0,90.0,100.0,90.0,90.0,100.0,95.0,70.0,100.0,100.0,100.0,70.0,94.0,93.125,85.0,89.5,94.0,90.40625
0.3,85.0,86.67,90.0,60.0,50.0,95.0,77.5,80.0,90.0,100.0,100.0,70.0,64.0,80.3125,85.0,85.83500000000001,64.0,78.78687500000001
0.5,87.0,83.33,40.0,40.0,40.0,67.5,60.0,80.0,80.0,60.0,90.0,70.0,46.0,58.4375,80.0,85.16499999999999,46.0,67.40062499999999
0.7,82.0,80.0,10.0,10.0,20.0,7.5,15.0,20.0,20.0,10.0,60.0,60.0,14.0,14.0625,60.0,81.0,14.0,42.265625
0.9,49.0,76.67,10.0,0.0,0.0,2.5,10.0,0.0,10.0,0.0,50.0,20.0,0.0,4.0625,35.0,62.835,0.0,25.474375000000002


==> plots/ruler/qwen3_4b/ist1.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8154
0.3,0.6673
0.5,0.6654
0.7,0.7577
0.9,0.8577


==> plots/ruler/qwen3_4b/ist1.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,92.0,90.0,60.0,90.0,70.0,85.0,85.0,100.0,70.0,100.0,100.0,60.0,96.0,82.5,80.0,91.0,96.0,87.375
0.3,80.0,90.0,40.0,80.0,60.0,67.5,70.0,70.0,40.0,80.0,100.0,60.0,78.0,63.4375,80.0,85.0,78.0,76.609375
0.5,85.0,90.0,30.0,50.0,60.0,55.0,45.0,50.0,40.0,60.0,100.0,40.0,54.0,48.75,70.0,87.5,54.0,65.0625
0.7,73.0,90.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,20.0,18.0,25.3125,60.0,81.5,18.0,46.203125
0.9,14.0,56.67,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,10.0,4.0,8.4375,40.0,35.335,4.0,21.943125000000002


==> plots/ruler/qwen3_4b/ist1.0/tova.csv <==
target_cr,ranking
0.1,0.9212
0.3,0.8471
0.5,0.851
0.7,0.8865
0.9,0.8702


==> plots/ruler/qwen3_4b/ist1.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,88.0,90.0,100.0,70.0,70.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,92.5,85.0,89.0,100.0,91.625
0.3,76.0,83.33,100.0,10.0,20.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,78.75,80.0,79.66499999999999,100.0,84.60374999999999
0.5,54.0,80.0,100.0,0.0,10.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,76.25,80.0,67.0,100.0,80.8125
0.7,34.0,80.0,90.0,0.0,0.0,100.0,90.0,90.0,100.0,40.0,90.0,60.0,100.0,63.75,75.0,57.0,100.0,73.9375
0.9,4.0,53.33,20.0,0.0,0.0,10.0,10.0,0.0,50.0,0.0,60.0,30.0,30.0,11.25,45.0,28.665,30.0,28.728749999999998


==> plots/ruler/qwen3_4b/ist2.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.8875
0.3,0.7125
0.5,0.675
0.7,0.7183
0.9,0.8923


==> plots/ruler/qwen3_4b/ist2.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.9683
0.3,0.826
0.5,0.7077
0.7,0.7577
0.9,0.9087


==> plots/ruler/qwen3_4b/ist2.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,93.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,70.0,100.0,96.25,85.0,91.5,100.0,93.1875
0.3,88.0,86.67,90.0,100.0,70.0,87.5,87.5,90.0,20.0,20.0,100.0,60.0,100.0,70.625,80.0,87.33500000000001,100.0,84.49000000000001
0.5,87.0,86.67,50.0,70.0,30.0,32.5,30.0,40.0,30.0,10.0,100.0,60.0,94.0,36.5625,80.0,86.83500000000001,94.0,74.34937500000001
0.7,91.0,90.0,0.0,10.0,0.0,5.0,5.0,0.0,10.0,0.0,100.0,50.0,80.0,3.75,75.0,90.5,80.0,62.3125
0.9,84.0,83.33,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,80.0,20.0,0.0,0.3125,50.0,83.66499999999999,0.0,33.494375


==> plots/ruler/qwen3_4b/ist2.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,100.0,100.0,92.5,90.0,100.0,70.0,70.0,90.0,70.0,98.0,90.3125,80.0,92.0,98.0,90.078125
0.3,92.0,93.33,70.0,80.0,50.0,60.0,67.5,100.0,0.0,0.0,80.0,80.0,98.0,53.4375,80.0,92.66499999999999,98.0,81.02562499999999
0.5,90.0,93.33,50.0,30.0,40.0,20.0,30.0,40.0,0.0,0.0,90.0,80.0,90.0,26.25,85.0,91.66499999999999,90.0,73.22874999999999
0.7,78.0,93.33,30.0,0.0,0.0,0.0,5.0,0.0,0.0,0.0,70.0,50.0,72.0,4.375,60.0,85.66499999999999,72.0,55.51
0.9,78.0,90.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,40.0,40.0,0.0,0.0,40.0,84.0,0.0,31.0


==> plots/ruler/qwen3_4b/ist2.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9673
0.3,0.9192
0.5,0.8788
0.7,0.8423
0.9,0.875


==> plots/ruler/qwen3_4b/ist2.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.974
0.3,0.9519
0.5,0.8529
0.7,0.8144
0.9,0.926


==> plots/ruler/qwen3_4b/ist2.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,88.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,100.0,85.0,89.0,100.0,93.5
0.3,89.0,90.0,100.0,100.0,90.0,97.5,95.0,90.0,90.0,80.0,100.0,70.0,100.0,92.8125,85.0,89.5,100.0,91.828125
0.5,88.0,86.67,70.0,70.0,50.0,82.5,75.0,100.0,40.0,10.0,100.0,70.0,94.0,62.1875,85.0,87.33500000000001,94.0,82.13062500000001
0.7,85.0,83.33,40.0,30.0,0.0,32.5,32.5,10.0,30.0,0.0,90.0,50.0,62.0,21.875,70.0,84.16499999999999,62.0,59.51
0.9,80.0,86.67,10.0,0.0,0.0,0.0,12.5,0.0,0.0,0.0,70.0,40.0,0.0,2.8125,55.0,83.33500000000001,0.0,35.286875


==> plots/ruler/qwen3_4b/ist2.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,93.0,90.0,100.0,90.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,96.25,85.0,91.5,100.0,93.1875
0.3,84.0,86.67,100.0,60.0,30.0,100.0,97.5,100.0,100.0,100.0,100.0,60.0,100.0,85.9375,80.0,85.33500000000001,100.0,87.81812500000001
0.5,84.0,86.67,100.0,20.0,0.0,90.0,87.5,90.0,100.0,70.0,90.0,70.0,100.0,69.6875,80.0,85.33500000000001,100.0,83.75562500000001
0.7,60.0,80.0,50.0,0.0,0.0,57.5,50.0,30.0,90.0,0.0,90.0,60.0,86.0,34.6875,75.0,70.0,86.0,66.421875
0.9,18.0,53.33,10.0,0.0,0.0,7.5,12.5,0.0,20.0,0.0,70.0,40.0,4.0,6.25,55.0,35.665,4.0,25.228749999999998


==> plots/ruler/qwen3_4b/ist2.0/h2o.csv <==
target_cr,ranking
0.1,0.9077
0.3,0.6827
0.5,0.6615
0.7,0.8019
0.9,0.9048


==> plots/ruler/qwen3_4b/ist2.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,90.0,90.0,95.0,95.0,90.0,100.0,60.0,100.0,70.0,98.0,90.0,85.0,92.0,98.0,91.25
0.3,89.0,93.33,90.0,70.0,50.0,62.5,70.0,50.0,50.0,0.0,90.0,70.0,90.0,55.3125,80.0,91.16499999999999,90.0,79.11937499999999
0.5,85.0,93.33,60.0,50.0,40.0,47.5,50.0,20.0,0.0,0.0,80.0,60.0,88.0,33.4375,70.0,89.16499999999999,88.0,70.15062499999999
0.7,79.0,86.67,40.0,30.0,20.0,27.5,32.5,0.0,0.0,0.0,80.0,60.0,86.0,18.75,70.0,82.83500000000001,86.0,64.39625000000001
0.9,74.0,90.0,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,40.0,40.0,6.0,0.3125,40.0,82.0,6.0,32.078125


==> plots/ruler/qwen3_4b/ist2.0/knorm.csv <==
target_cr,ranking
0.1,0.9144
0.3,0.7606
0.5,0.6712
0.7,0.5962
0.9,0.7442


==> plots/ruler/qwen3_4b/ist2.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,87.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,90.0,70.0,96.0,100.0,80.0,83.5,96.0,89.875
0.3,66.0,80.0,100.0,70.0,30.0,100.0,97.5,90.0,100.0,100.0,60.0,20.0,78.0,85.9375,40.0,73.0,78.0,69.234375
0.5,50.0,70.0,90.0,40.0,20.0,92.5,92.5,90.0,100.0,100.0,30.0,0.0,30.0,78.125,15.0,60.0,30.0,45.78125
0.7,18.0,40.0,50.0,0.0,10.0,27.5,37.5,80.0,50.0,20.0,0.0,0.0,0.0,34.375,0.0,29.0,0.0,15.84375
0.9,1.0,6.67,0.0,0.0,0.0,0.0,0.0,10.0,10.0,0.0,0.0,0.0,0.0,2.5,0.0,3.835,0.0,1.58375


==> plots/ruler/qwen3_4b/ist2.0/snapkv.csv <==
target_cr,ranking
0.1,0.9048
0.3,0.8192
0.5,0.7529
0.7,0.7135
0.9,0.8808


==> plots/ruler/qwen3_4b/ist2.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,89.0,90.0,100.0,90.0,90.0,100.0,95.0,70.0,100.0,100.0,100.0,70.0,94.0,93.125,85.0,89.5,94.0,90.40625
0.3,85.0,86.67,90.0,60.0,50.0,95.0,77.5,80.0,90.0,100.0,100.0,70.0,64.0,80.3125,85.0,85.83500000000001,64.0,78.78687500000001
0.5,87.0,83.33,40.0,40.0,40.0,67.5,60.0,80.0,80.0,60.0,90.0,70.0,46.0,58.4375,80.0,85.16499999999999,46.0,67.40062499999999
0.7,82.0,80.0,10.0,10.0,20.0,7.5,15.0,20.0,20.0,10.0,60.0,60.0,14.0,14.0625,60.0,81.0,14.0,42.265625
0.9,49.0,76.67,10.0,0.0,0.0,2.5,10.0,0.0,10.0,0.0,50.0,20.0,0.0,4.0625,35.0,62.835,0.0,25.474375000000002


==> plots/ruler/qwen3_4b/ist2.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8154
0.3,0.6712
0.5,0.6692
0.7,0.7548
0.9,0.8577


==> plots/ruler/qwen3_4b/ist2.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,92.0,90.0,60.0,90.0,70.0,85.0,85.0,100.0,70.0,100.0,100.0,60.0,96.0,82.5,80.0,91.0,96.0,87.375
0.3,80.0,90.0,40.0,80.0,60.0,67.5,70.0,70.0,40.0,80.0,100.0,60.0,78.0,63.4375,80.0,85.0,78.0,76.609375
0.5,85.0,90.0,30.0,50.0,60.0,55.0,45.0,50.0,40.0,60.0,100.0,40.0,54.0,48.75,70.0,87.5,54.0,65.0625
0.7,73.0,90.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,20.0,18.0,25.3125,60.0,81.5,18.0,46.203125
0.9,14.0,56.67,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,10.0,4.0,8.4375,40.0,35.335,4.0,21.943125000000002


==> plots/ruler/qwen3_4b/ist2.0/tova.csv <==
target_cr,ranking
0.1,0.9202
0.3,0.85
0.5,0.851
0.7,0.8885
0.9,0.8712


==> plots/ruler/qwen3_4b/ist2.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,88.0,90.0,100.0,70.0,70.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,92.5,85.0,89.0,100.0,91.625
0.3,76.0,83.33,100.0,10.0,20.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,78.75,80.0,79.66499999999999,100.0,84.60374999999999
0.5,54.0,80.0,100.0,0.0,10.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,76.25,80.0,67.0,100.0,80.8125
0.7,34.0,80.0,90.0,0.0,0.0,100.0,90.0,90.0,100.0,40.0,90.0,60.0,100.0,63.75,75.0,57.0,100.0,73.9375
0.9,4.0,53.33,20.0,0.0,0.0,10.0,10.0,0.0,50.0,0.0,60.0,30.0,30.0,11.25,45.0,28.665,30.0,28.728749999999998


==> plots/ruler/qwen3_4b/ist3.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.9
0.3,0.7221
0.5,0.675
0.7,0.7202
0.9,0.8962


==> plots/ruler/qwen3_4b/ist3.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.9683
0.3,0.8356
0.5,0.7048
0.7,0.7567
0.9,0.9106


==> plots/ruler/qwen3_4b/ist3.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,70.0,100.0,96.25,85.0,92.0,100.0,93.3125
0.3,90.0,86.67,90.0,100.0,70.0,90.0,87.5,90.0,30.0,20.0,100.0,60.0,100.0,72.1875,80.0,88.33500000000001,100.0,85.13062500000001
0.5,87.0,86.67,40.0,70.0,30.0,37.5,30.0,40.0,30.0,10.0,100.0,60.0,94.0,35.9375,80.0,86.83500000000001,94.0,74.19312500000001
0.7,90.0,90.0,0.0,10.0,0.0,5.0,5.0,0.0,10.0,0.0,100.0,50.0,76.0,3.75,75.0,90.0,76.0,61.1875
0.9,84.0,80.0,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,80.0,20.0,0.0,0.3125,50.0,82.0,0.0,33.078125


==> plots/ruler/qwen3_4b/ist3.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,100.0,100.0,92.5,92.5,100.0,70.0,70.0,90.0,70.0,100.0,90.625,80.0,92.0,100.0,90.65625
0.3,91.0,93.33,70.0,80.0,50.0,65.0,67.5,100.0,20.0,0.0,80.0,80.0,98.0,56.5625,80.0,92.16499999999999,98.0,81.68187499999999
0.5,89.0,93.33,50.0,30.0,40.0,22.5,32.5,40.0,0.0,0.0,90.0,80.0,90.0,26.875,85.0,91.16499999999999,90.0,73.25999999999999
0.7,81.0,90.0,30.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,70.0,50.0,70.0,4.0625,60.0,85.5,70.0,54.890625
0.9,77.0,90.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,50.0,30.0,0.0,0.0,40.0,83.5,0.0,30.875


==> plots/ruler/qwen3_4b/ist3.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9663
0.3,0.925
0.5,0.8808
0.7,0.8404
0.9,0.8817


==> plots/ruler/qwen3_4b/ist3.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9731
0.3,0.9529
0.5,0.8558
0.7,0.8154
0.9,0.9231


==> plots/ruler/qwen3_4b/ist3.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,88.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,100.0,85.0,89.0,100.0,93.5
0.3,89.0,90.0,100.0,100.0,90.0,97.5,97.5,90.0,90.0,80.0,100.0,70.0,100.0,93.125,85.0,89.5,100.0,91.90625
0.5,88.0,90.0,70.0,70.0,50.0,82.5,75.0,90.0,40.0,10.0,100.0,70.0,96.0,60.9375,85.0,89.0,96.0,82.734375
0.7,85.0,83.33,40.0,30.0,0.0,35.0,32.5,10.0,20.0,0.0,90.0,50.0,62.0,20.9375,70.0,84.16499999999999,62.0,59.275625
0.9,80.0,86.67,10.0,0.0,0.0,0.0,12.5,10.0,0.0,0.0,70.0,30.0,0.0,4.0625,50.0,83.33500000000001,0.0,34.349375


==> plots/ruler/qwen3_4b/ist3.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,93.0,90.0,100.0,90.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,96.25,85.0,91.5,100.0,93.1875
0.3,88.0,86.67,100.0,60.0,30.0,100.0,97.5,100.0,100.0,100.0,100.0,60.0,100.0,85.9375,80.0,87.33500000000001,100.0,88.31812500000001
0.5,83.0,86.67,100.0,20.0,0.0,90.0,87.5,90.0,100.0,70.0,90.0,70.0,100.0,69.6875,80.0,84.83500000000001,100.0,83.63062500000001
0.7,59.0,80.0,60.0,0.0,0.0,57.5,55.0,30.0,90.0,0.0,90.0,60.0,86.0,36.5625,75.0,69.5,86.0,66.765625
0.9,18.0,56.67,0.0,0.0,0.0,7.5,12.5,0.0,20.0,0.0,70.0,40.0,6.0,5.0,55.0,37.335,6.0,25.833750000000002


==> plots/ruler/qwen3_4b/ist3.0/h2o.csv <==
target_cr,ranking
0.1,0.9058
0.3,0.6808
0.5,0.6635
0.7,0.799
0.9,0.9058


==> plots/ruler/qwen3_4b/ist3.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,90.0,90.0,95.0,95.0,90.0,100.0,60.0,100.0,70.0,98.0,90.0,85.0,92.0,98.0,91.25
0.3,89.0,93.33,90.0,70.0,50.0,62.5,70.0,50.0,50.0,0.0,90.0,70.0,90.0,55.3125,80.0,91.16499999999999,90.0,79.11937499999999
0.5,85.0,93.33,60.0,50.0,40.0,47.5,50.0,20.0,0.0,0.0,80.0,60.0,88.0,33.4375,70.0,89.16499999999999,88.0,70.15062499999999
0.7,79.0,86.67,40.0,30.0,20.0,27.5,32.5,0.0,0.0,0.0,80.0,60.0,86.0,18.75,70.0,82.83500000000001,86.0,64.39625000000001
0.9,74.0,90.0,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,40.0,40.0,6.0,0.3125,40.0,82.0,6.0,32.078125


==> plots/ruler/qwen3_4b/ist3.0/knorm.csv <==
target_cr,ranking
0.1,0.9135
0.3,0.7606
0.5,0.6692
0.7,0.5952
0.9,0.7433


==> plots/ruler/qwen3_4b/ist3.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,87.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,90.0,70.0,96.0,100.0,80.0,83.5,96.0,89.875
0.3,66.0,80.0,100.0,70.0,30.0,100.0,97.5,90.0,100.0,100.0,60.0,20.0,78.0,85.9375,40.0,73.0,78.0,69.234375
0.5,50.0,70.0,90.0,40.0,20.0,92.5,92.5,90.0,100.0,100.0,30.0,0.0,30.0,78.125,15.0,60.0,30.0,45.78125
0.7,18.0,40.0,50.0,0.0,10.0,27.5,37.5,80.0,50.0,20.0,0.0,0.0,0.0,34.375,0.0,29.0,0.0,15.84375
0.9,1.0,6.67,0.0,0.0,0.0,0.0,0.0,10.0,10.0,0.0,0.0,0.0,0.0,2.5,0.0,3.835,0.0,1.58375


==> plots/ruler/qwen3_4b/ist3.0/snapkv.csv <==
target_cr,ranking
0.1,0.9029
0.3,0.8173
0.5,0.7548
0.7,0.7154
0.9,0.8788


==> plots/ruler/qwen3_4b/ist3.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,89.0,90.0,100.0,90.0,90.0,100.0,95.0,70.0,100.0,100.0,100.0,70.0,94.0,93.125,85.0,89.5,94.0,90.40625
0.3,85.0,86.67,90.0,60.0,50.0,95.0,77.5,80.0,90.0,100.0,100.0,70.0,64.0,80.3125,85.0,85.83500000000001,64.0,78.78687500000001
0.5,87.0,83.33,40.0,40.0,40.0,67.5,60.0,80.0,80.0,60.0,90.0,70.0,46.0,58.4375,80.0,85.16499999999999,46.0,67.40062499999999
0.7,82.0,80.0,10.0,10.0,20.0,7.5,15.0,20.0,20.0,10.0,60.0,60.0,14.0,14.0625,60.0,81.0,14.0,42.265625
0.9,49.0,76.67,10.0,0.0,0.0,2.5,10.0,0.0,10.0,0.0,50.0,20.0,0.0,4.0625,35.0,62.835,0.0,25.474375000000002


==> plots/ruler/qwen3_4b/ist3.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8144
0.3,0.6683
0.5,0.6683
0.7,0.7567
0.9,0.8567


==> plots/ruler/qwen3_4b/ist3.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,92.0,90.0,60.0,90.0,70.0,85.0,85.0,100.0,70.0,100.0,100.0,60.0,96.0,82.5,80.0,91.0,96.0,87.375
0.3,80.0,90.0,40.0,80.0,60.0,67.5,70.0,70.0,40.0,80.0,100.0,60.0,78.0,63.4375,80.0,85.0,78.0,76.609375
0.5,85.0,90.0,30.0,50.0,60.0,55.0,45.0,50.0,40.0,60.0,100.0,40.0,54.0,48.75,70.0,87.5,54.0,65.0625
0.7,73.0,90.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,20.0,18.0,25.3125,60.0,81.5,18.0,46.203125
0.9,14.0,56.67,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,10.0,4.0,8.4375,40.0,35.335,4.0,21.943125000000002


==> plots/ruler/qwen3_4b/ist3.0/tova.csv <==
target_cr,ranking
0.1,0.9202
0.3,0.8481
0.5,0.849
0.7,0.8894
0.9,0.8721


==> plots/ruler/qwen3_4b/ist3.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,88.0,90.0,100.0,70.0,70.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,92.5,85.0,89.0,100.0,91.625
0.3,76.0,83.33,100.0,10.0,20.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,78.75,80.0,79.66499999999999,100.0,84.60374999999999
0.5,54.0,80.0,100.0,0.0,10.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,76.25,80.0,67.0,100.0,80.8125
0.7,34.0,80.0,90.0,0.0,0.0,100.0,90.0,90.0,100.0,40.0,90.0,60.0,100.0,63.75,75.0,57.0,100.0,73.9375
0.9,4.0,53.33,20.0,0.0,0.0,10.0,10.0,0.0,50.0,0.0,60.0,30.0,30.0,11.25,45.0,28.665,30.0,28.728749999999998


==> plots/ruler/qwen3_4b/ist4.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.9038
0.3,0.7135
0.5,0.6712
0.7,0.7212
0.9,0.8933


==> plots/ruler/qwen3_4b/ist4.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.9673
0.3,0.8327
0.5,0.6981
0.7,0.7577
0.9,0.9058


==> plots/ruler/qwen3_4b/ist4.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,70.0,100.0,96.25,85.0,92.0,100.0,93.3125
0.3,90.0,86.67,90.0,100.0,70.0,90.0,87.5,90.0,30.0,20.0,100.0,60.0,100.0,72.1875,80.0,88.33500000000001,100.0,85.13062500000001
0.5,87.0,86.67,30.0,70.0,30.0,37.5,27.5,40.0,30.0,10.0,100.0,60.0,94.0,34.375,80.0,86.83500000000001,94.0,73.80250000000001
0.7,90.0,90.0,0.0,0.0,0.0,5.0,5.0,0.0,10.0,0.0,100.0,50.0,76.0,2.5,75.0,90.0,76.0,60.875
0.9,85.0,76.67,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,80.0,20.0,0.0,0.3125,50.0,80.83500000000001,0.0,32.786875


==> plots/ruler/qwen3_4b/ist4.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,95.0,90.0,100.0,100.0,100.0,92.5,92.5,100.0,70.0,70.0,90.0,70.0,100.0,90.625,80.0,92.5,100.0,90.78125
0.3,91.0,93.33,70.0,70.0,50.0,65.0,67.5,100.0,20.0,0.0,80.0,80.0,98.0,55.3125,80.0,92.16499999999999,98.0,81.36937499999999
0.5,87.0,93.33,50.0,30.0,40.0,22.5,32.5,40.0,0.0,0.0,90.0,80.0,90.0,26.875,85.0,90.16499999999999,90.0,73.00999999999999
0.7,81.0,90.0,30.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,70.0,50.0,62.0,4.0625,60.0,85.5,62.0,52.890625
0.9,75.0,90.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,50.0,30.0,0.0,0.0,40.0,82.5,0.0,30.625


==> plots/ruler/qwen3_4b/ist4.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9663
0.3,0.924
0.5,0.876
0.7,0.8375
0.9,0.8808


==> plots/ruler/qwen3_4b/ist4.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9721
0.3,0.9625
0.5,0.8577
0.7,0.8163
0.9,0.9221


==> plots/ruler/qwen3_4b/ist4.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,88.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,100.0,85.0,89.0,100.0,93.5
0.3,91.0,90.0,100.0,100.0,90.0,97.5,97.5,90.0,90.0,90.0,100.0,70.0,100.0,94.375,85.0,90.5,100.0,92.46875
0.5,88.0,90.0,70.0,70.0,50.0,82.5,75.0,90.0,40.0,10.0,100.0,70.0,96.0,60.9375,85.0,89.0,96.0,82.734375
0.7,85.0,83.33,40.0,30.0,0.0,32.5,35.0,10.0,20.0,0.0,90.0,50.0,60.0,20.9375,70.0,84.16499999999999,60.0,58.775625
0.9,78.0,86.67,10.0,0.0,0.0,0.0,12.5,10.0,0.0,0.0,80.0,30.0,0.0,4.0625,55.0,82.33500000000001,0.0,35.349375


==> plots/ruler/qwen3_4b/ist4.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,93.0,90.0,100.0,90.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,96.25,85.0,91.5,100.0,93.1875
0.3,89.0,86.67,100.0,60.0,30.0,100.0,97.5,100.0,100.0,100.0,100.0,60.0,100.0,85.9375,80.0,87.83500000000001,100.0,88.44312500000001
0.5,78.0,86.67,100.0,20.0,0.0,90.0,87.5,90.0,100.0,70.0,90.0,70.0,100.0,69.6875,80.0,82.33500000000001,100.0,83.00562500000001
0.7,56.0,80.0,60.0,0.0,0.0,57.5,55.0,30.0,90.0,0.0,80.0,60.0,86.0,36.5625,70.0,68.0,86.0,65.140625
0.9,18.0,56.67,0.0,0.0,0.0,7.5,12.5,0.0,20.0,0.0,70.0,50.0,6.0,5.0,60.0,37.335,6.0,27.083750000000002


==> plots/ruler/qwen3_4b/ist4.0/h2o.csv <==
target_cr,ranking
0.1,0.9048
0.3,0.6788
0.5,0.6654
0.7,0.8
0.9,0.9019


==> plots/ruler/qwen3_4b/ist4.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,90.0,90.0,95.0,95.0,90.0,100.0,60.0,100.0,70.0,98.0,90.0,85.0,92.0,98.0,91.25
0.3,89.0,93.33,90.0,70.0,50.0,62.5,70.0,50.0,50.0,0.0,90.0,70.0,90.0,55.3125,80.0,91.16499999999999,90.0,79.11937499999999
0.5,85.0,93.33,60.0,50.0,40.0,47.5,50.0,20.0,0.0,0.0,80.0,60.0,88.0,33.4375,70.0,89.16499999999999,88.0,70.15062499999999
0.7,79.0,86.67,40.0,30.0,20.0,27.5,32.5,0.0,0.0,0.0,80.0,60.0,86.0,18.75,70.0,82.83500000000001,86.0,64.39625000000001
0.9,74.0,90.0,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,40.0,40.0,6.0,0.3125,40.0,82.0,6.0,32.078125


==> plots/ruler/qwen3_4b/ist4.0/knorm.csv <==
target_cr,ranking
0.1,0.9135
0.3,0.7596
0.5,0.6692
0.7,0.5981
0.9,0.7404


==> plots/ruler/qwen3_4b/ist4.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,87.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,90.0,70.0,96.0,100.0,80.0,83.5,96.0,89.875
0.3,66.0,80.0,100.0,70.0,30.0,100.0,97.5,90.0,100.0,100.0,60.0,20.0,78.0,85.9375,40.0,73.0,78.0,69.234375
0.5,50.0,70.0,90.0,40.0,20.0,92.5,92.5,90.0,100.0,100.0,30.0,0.0,30.0,78.125,15.0,60.0,30.0,45.78125
0.7,18.0,40.0,50.0,0.0,10.0,27.5,37.5,80.0,50.0,20.0,0.0,0.0,0.0,34.375,0.0,29.0,0.0,15.84375
0.9,1.0,6.67,0.0,0.0,0.0,0.0,0.0,10.0,10.0,0.0,0.0,0.0,0.0,2.5,0.0,3.835,0.0,1.58375


==> plots/ruler/qwen3_4b/ist4.0/snapkv.csv <==
target_cr,ranking
0.1,0.9029
0.3,0.8163
0.5,0.7558
0.7,0.7163
0.9,0.8779


==> plots/ruler/qwen3_4b/ist4.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,89.0,90.0,100.0,90.0,90.0,100.0,95.0,70.0,100.0,100.0,100.0,70.0,94.0,93.125,85.0,89.5,94.0,90.40625
0.3,85.0,86.67,90.0,60.0,50.0,95.0,77.5,80.0,90.0,100.0,100.0,70.0,64.0,80.3125,85.0,85.83500000000001,64.0,78.78687500000001
0.5,87.0,83.33,40.0,40.0,40.0,67.5,60.0,80.0,80.0,60.0,90.0,70.0,46.0,58.4375,80.0,85.16499999999999,46.0,67.40062499999999
0.7,82.0,80.0,10.0,10.0,20.0,7.5,15.0,20.0,20.0,10.0,60.0,60.0,14.0,14.0625,60.0,81.0,14.0,42.265625
0.9,49.0,76.67,10.0,0.0,0.0,2.5,10.0,0.0,10.0,0.0,50.0,20.0,0.0,4.0625,35.0,62.835,0.0,25.474375000000002


==> plots/ruler/qwen3_4b/ist4.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8144
0.3,0.6683
0.5,0.6692
0.7,0.7567
0.9,0.8558


==> plots/ruler/qwen3_4b/ist4.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,92.0,90.0,60.0,90.0,70.0,85.0,85.0,100.0,70.0,100.0,100.0,60.0,96.0,82.5,80.0,91.0,96.0,87.375
0.3,80.0,90.0,40.0,80.0,60.0,67.5,70.0,70.0,40.0,80.0,100.0,60.0,78.0,63.4375,80.0,85.0,78.0,76.609375
0.5,85.0,90.0,30.0,50.0,60.0,55.0,45.0,50.0,40.0,60.0,100.0,40.0,54.0,48.75,70.0,87.5,54.0,65.0625
0.7,73.0,90.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,20.0,18.0,25.3125,60.0,81.5,18.0,46.203125
0.9,14.0,56.67,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,10.0,4.0,8.4375,40.0,35.335,4.0,21.943125000000002


==> plots/ruler/qwen3_4b/ist4.0/tova.csv <==
target_cr,ranking
0.1,0.9192
0.3,0.8462
0.5,0.85
0.7,0.8904
0.9,0.8702


==> plots/ruler/qwen3_4b/ist4.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,88.0,90.0,100.0,70.0,70.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,92.5,85.0,89.0,100.0,91.625
0.3,76.0,83.33,100.0,10.0,20.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,78.75,80.0,79.66499999999999,100.0,84.60374999999999
0.5,54.0,80.0,100.0,0.0,10.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,76.25,80.0,67.0,100.0,80.8125
0.7,34.0,80.0,90.0,0.0,0.0,100.0,90.0,90.0,100.0,40.0,90.0,60.0,100.0,63.75,75.0,57.0,100.0,73.9375
0.9,4.0,53.33,20.0,0.0,0.0,10.0,10.0,0.0,50.0,0.0,60.0,30.0,30.0,11.25,45.0,28.665,30.0,28.728749999999998


==> plots/ruler/qwen3_4b/ist5.0/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.9038
0.3,0.7144
0.5,0.675
0.7,0.7202
0.9,0.8913


==> plots/ruler/qwen3_4b/ist5.0/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.9673
0.3,0.8279
0.5,0.6952
0.7,0.7548
0.9,0.9048


==> plots/ruler/qwen3_4b/ist5.0/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,70.0,100.0,96.25,85.0,92.0,100.0,93.3125
0.3,90.0,86.67,90.0,100.0,70.0,90.0,87.5,90.0,20.0,20.0,100.0,60.0,100.0,70.9375,80.0,88.33500000000001,100.0,84.81812500000001
0.5,87.0,86.67,30.0,70.0,30.0,32.5,27.5,40.0,30.0,10.0,100.0,60.0,94.0,33.75,80.0,86.83500000000001,94.0,73.64625000000001
0.7,89.0,86.67,0.0,0.0,0.0,5.0,5.0,0.0,10.0,0.0,100.0,50.0,76.0,2.5,75.0,87.83500000000001,76.0,60.33375
0.9,82.0,76.67,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,80.0,20.0,0.0,0.3125,50.0,79.33500000000001,0.0,32.411875


==> plots/ruler/qwen3_4b/ist5.0/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,95.0,90.0,100.0,100.0,100.0,92.5,92.5,100.0,70.0,70.0,90.0,70.0,100.0,90.625,80.0,92.5,100.0,90.78125
0.3,91.0,93.33,70.0,70.0,50.0,65.0,67.5,100.0,20.0,0.0,80.0,80.0,98.0,55.3125,80.0,92.16499999999999,98.0,81.36937499999999
0.5,87.0,93.33,50.0,30.0,40.0,22.5,32.5,40.0,10.0,0.0,90.0,80.0,90.0,28.125,85.0,90.16499999999999,90.0,73.32249999999999
0.7,80.0,90.0,30.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,70.0,50.0,62.0,4.0625,60.0,85.0,62.0,52.765625
0.9,76.0,86.67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,50.0,30.0,0.0,0.0,40.0,81.33500000000001,0.0,30.333750000000002


==> plots/ruler/qwen3_4b/ist5.0/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.9663
0.3,0.924
0.5,0.874
0.7,0.8356
0.9,0.8731


==> plots/ruler/qwen3_4b/ist5.0/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9798
0.3,0.9635
0.5,0.8558
0.7,0.8231
0.9,0.925


==> plots/ruler/qwen3_4b/ist5.0/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,90.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,100.0,85.0,90.0,100.0,93.75
0.3,91.0,90.0,100.0,100.0,90.0,97.5,97.5,90.0,90.0,90.0,100.0,70.0,100.0,94.375,85.0,90.5,100.0,92.46875
0.5,88.0,90.0,70.0,70.0,50.0,82.5,75.0,90.0,40.0,10.0,100.0,70.0,96.0,60.9375,85.0,89.0,96.0,82.734375
0.7,87.0,83.33,40.0,30.0,0.0,35.0,35.0,10.0,20.0,0.0,90.0,50.0,62.0,21.25,70.0,85.16499999999999,62.0,59.60375
0.9,81.0,86.67,10.0,0.0,0.0,0.0,12.5,10.0,0.0,0.0,80.0,30.0,0.0,4.0625,55.0,83.83500000000001,0.0,35.724375


==> plots/ruler/qwen3_4b/ist5.0/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,93.0,90.0,100.0,90.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,96.25,85.0,91.5,100.0,93.1875
0.3,89.0,86.67,100.0,60.0,30.0,100.0,97.5,100.0,100.0,100.0,100.0,60.0,100.0,85.9375,80.0,87.83500000000001,100.0,88.44312500000001
0.5,78.0,86.67,100.0,20.0,0.0,92.5,87.5,90.0,100.0,70.0,90.0,70.0,100.0,70.0,80.0,82.33500000000001,100.0,83.08375000000001
0.7,55.0,80.0,60.0,0.0,0.0,57.5,55.0,30.0,90.0,0.0,80.0,60.0,86.0,36.5625,70.0,67.5,86.0,65.015625
0.9,19.0,50.0,0.0,0.0,0.0,7.5,10.0,0.0,20.0,0.0,70.0,50.0,6.0,4.6875,60.0,34.5,6.0,26.296875


==> plots/ruler/qwen3_4b/ist5.0/h2o.csv <==
target_cr,ranking
0.1,0.9048
0.3,0.6788
0.5,0.6644
0.7,0.8029
0.9,0.9048


==> plots/ruler/qwen3_4b/ist5.0/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,90.0,90.0,95.0,95.0,90.0,100.0,60.0,100.0,70.0,98.0,90.0,85.0,92.0,98.0,91.25
0.3,89.0,93.33,90.0,70.0,50.0,62.5,70.0,50.0,50.0,0.0,90.0,70.0,90.0,55.3125,80.0,91.16499999999999,90.0,79.11937499999999
0.5,85.0,93.33,60.0,50.0,40.0,47.5,50.0,20.0,0.0,0.0,80.0,60.0,88.0,33.4375,70.0,89.16499999999999,88.0,70.15062499999999
0.7,79.0,86.67,40.0,30.0,20.0,27.5,32.5,0.0,0.0,0.0,80.0,60.0,86.0,18.75,70.0,82.83500000000001,86.0,64.39625000000001
0.9,74.0,90.0,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,40.0,40.0,6.0,0.3125,40.0,82.0,6.0,32.078125


==> plots/ruler/qwen3_4b/ist5.0/knorm.csv <==
target_cr,ranking
0.1,0.9135
0.3,0.7596
0.5,0.6692
0.7,0.599
0.9,0.7433


==> plots/ruler/qwen3_4b/ist5.0/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,87.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,90.0,70.0,96.0,100.0,80.0,83.5,96.0,89.875
0.3,66.0,80.0,100.0,70.0,30.0,100.0,97.5,90.0,100.0,100.0,60.0,20.0,78.0,85.9375,40.0,73.0,78.0,69.234375
0.5,50.0,70.0,90.0,40.0,20.0,92.5,92.5,90.0,100.0,100.0,30.0,0.0,30.0,78.125,15.0,60.0,30.0,45.78125
0.7,18.0,40.0,50.0,0.0,10.0,27.5,37.5,80.0,50.0,20.0,0.0,0.0,0.0,34.375,0.0,29.0,0.0,15.84375
0.9,1.0,6.67,0.0,0.0,0.0,0.0,0.0,10.0,10.0,0.0,0.0,0.0,0.0,2.5,0.0,3.835,0.0,1.58375


==> plots/ruler/qwen3_4b/ist5.0/snapkv.csv <==
target_cr,ranking
0.1,0.9019
0.3,0.8163
0.5,0.7558
0.7,0.7183
0.9,0.8788


==> plots/ruler/qwen3_4b/ist5.0/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,89.0,90.0,100.0,90.0,90.0,100.0,95.0,70.0,100.0,100.0,100.0,70.0,94.0,93.125,85.0,89.5,94.0,90.40625
0.3,85.0,86.67,90.0,60.0,50.0,95.0,77.5,80.0,90.0,100.0,100.0,70.0,64.0,80.3125,85.0,85.83500000000001,64.0,78.78687500000001
0.5,87.0,83.33,40.0,40.0,40.0,67.5,60.0,80.0,80.0,60.0,90.0,70.0,46.0,58.4375,80.0,85.16499999999999,46.0,67.40062499999999
0.7,82.0,80.0,10.0,10.0,20.0,7.5,15.0,20.0,20.0,10.0,60.0,60.0,14.0,14.0625,60.0,81.0,14.0,42.265625
0.9,49.0,76.67,10.0,0.0,0.0,2.5,10.0,0.0,10.0,0.0,50.0,20.0,0.0,4.0625,35.0,62.835,0.0,25.474375000000002


==> plots/ruler/qwen3_4b/ist5.0/streaming_llm.csv <==
target_cr,ranking
0.1,0.8144
0.3,0.6692
0.5,0.6673
0.7,0.7577
0.9,0.8567


==> plots/ruler/qwen3_4b/ist5.0/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,92.0,90.0,60.0,90.0,70.0,85.0,85.0,100.0,70.0,100.0,100.0,60.0,96.0,82.5,80.0,91.0,96.0,87.375
0.3,80.0,90.0,40.0,80.0,60.0,67.5,70.0,70.0,40.0,80.0,100.0,60.0,78.0,63.4375,80.0,85.0,78.0,76.609375
0.5,85.0,90.0,30.0,50.0,60.0,55.0,45.0,50.0,40.0,60.0,100.0,40.0,54.0,48.75,70.0,87.5,54.0,65.0625
0.7,73.0,90.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,20.0,18.0,25.3125,60.0,81.5,18.0,46.203125
0.9,14.0,56.67,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,10.0,4.0,8.4375,40.0,35.335,4.0,21.943125000000002


==> plots/ruler/qwen3_4b/ist5.0/tova.csv <==
target_cr,ranking
0.1,0.9192
0.3,0.8462
0.5,0.849
0.7,0.8913
0.9,0.8721


==> plots/ruler/qwen3_4b/ist5.0/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,88.0,90.0,100.0,70.0,70.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,92.5,85.0,89.0,100.0,91.625
0.3,76.0,83.33,100.0,10.0,20.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,78.75,80.0,79.66499999999999,100.0,84.60374999999999
0.5,54.0,80.0,100.0,0.0,10.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,76.25,80.0,67.0,100.0,80.8125
0.7,34.0,80.0,90.0,0.0,0.0,100.0,90.0,90.0,100.0,40.0,90.0,60.0,100.0,63.75,75.0,57.0,100.0,73.9375
0.9,4.0,53.33,20.0,0.0,0.0,10.0,10.0,0.0,50.0,0.0,60.0,30.0,30.0,11.25,45.0,28.665,30.0,28.728749999999998


==> plots/ruler/qwen3_4b/normal/estimated_attention__h2o.csv <==
target_cr,ranking
0.1,0.899
0.3,0.699
0.5,0.6596
0.7,0.7327
0.9,0.8875


==> plots/ruler/qwen3_4b/normal/estimated_attention__h2o_norm.csv <==
target_cr,ranking
0.1,0.9452
0.3,0.8087
0.5,0.7163
0.7,0.7558
0.9,0.9058


==> plots/ruler/qwen3_4b/normal/estimated_attention__h2o_norm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,93.0,90.0,100.0,100.0,100.0,100.0,97.5,100.0,90.0,60.0,100.0,70.0,100.0,93.4375,85.0,91.5,100.0,92.484375
0.3,88.0,90.0,70.0,100.0,80.0,80.0,87.5,90.0,20.0,10.0,100.0,60.0,100.0,67.1875,80.0,89.0,100.0,84.046875
0.5,90.0,86.67,50.0,70.0,30.0,47.5,45.0,20.0,10.0,0.0,100.0,70.0,96.0,34.0625,85.0,88.33500000000001,96.0,75.84937500000001
0.7,89.0,90.0,0.0,20.0,0.0,5.0,5.0,0.0,10.0,0.0,100.0,60.0,74.0,5.0,80.0,89.5,74.0,62.125
0.9,75.0,90.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,90.0,20.0,2.0,0.0,55.0,82.5,2.0,34.875


==> plots/ruler/qwen3_4b/normal/estimated_attention__h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,90.0,100.0,100.0,92.5,97.5,100.0,90.0,40.0,100.0,70.0,98.0,88.75,85.0,92.0,98.0,90.9375
0.3,93.0,90.0,70.0,70.0,40.0,62.5,62.5,90.0,30.0,0.0,100.0,70.0,94.0,53.125,85.0,91.5,94.0,80.90625
0.5,91.0,90.0,40.0,60.0,20.0,32.5,37.5,50.0,0.0,0.0,90.0,70.0,80.0,30.0,80.0,90.5,80.0,70.125
0.7,86.0,86.67,20.0,20.0,0.0,0.0,10.0,0.0,0.0,0.0,80.0,60.0,68.0,6.25,70.0,86.33500000000001,68.0,57.64625
0.9,76.0,86.67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,50.0,20.0,4.0,0.0,35.0,81.33500000000001,4.0,30.083750000000002


==> plots/ruler/qwen3_4b/normal/estimated_attention__min_var.csv <==
target_cr,ranking
0.1,0.974
0.3,0.9308
0.5,0.8462
0.7,0.8317
0.9,0.8731


==> plots/ruler/qwen3_4b/normal/estimated_attention__min_var_full_harmonic.csv <==
target_cr,ranking
0.1,0.9663
0.3,0.9337
0.5,0.8635
0.7,0.8462
0.9,0.9173


==> plots/ruler/qwen3_4b/normal/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,89.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,98.0,100.0,85.0,89.5,98.0,93.125
0.3,89.0,90.0,90.0,90.0,90.0,100.0,90.0,100.0,90.0,60.0,100.0,70.0,100.0,88.75,85.0,89.5,100.0,90.8125
0.5,91.0,90.0,80.0,80.0,40.0,80.0,67.5,80.0,70.0,10.0,100.0,50.0,100.0,63.4375,75.0,90.5,100.0,82.234375
0.7,89.0,93.33,40.0,40.0,10.0,25.0,35.0,10.0,20.0,0.0,90.0,70.0,84.0,22.5,80.0,91.16499999999999,84.0,69.41624999999999
0.9,86.0,83.33,0.0,0.0,0.0,0.0,7.5,0.0,0.0,0.0,80.0,40.0,0.0,0.9375,60.0,84.66499999999999,0.0,36.400625


==> plots/ruler/qwen3_4b/normal/estimated_attention__min_var_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,90.0,90.0,100.0,100.0,90.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,98.75,85.0,90.0,100.0,93.4375
0.3,93.0,86.67,100.0,60.0,10.0,100.0,97.5,100.0,100.0,100.0,100.0,70.0,100.0,83.4375,85.0,89.83500000000001,100.0,89.56812500000001
0.5,80.0,86.67,90.0,20.0,0.0,92.5,85.0,90.0,100.0,70.0,90.0,50.0,100.0,68.4375,70.0,83.33500000000001,100.0,80.44312500000001
0.7,61.0,90.0,60.0,0.0,0.0,57.5,60.0,10.0,90.0,0.0,80.0,40.0,86.0,34.6875,60.0,75.5,86.0,64.046875
0.9,16.0,70.0,10.0,0.0,0.0,12.5,10.0,0.0,20.0,0.0,50.0,40.0,4.0,6.5625,45.0,43.0,4.0,24.640625


==> plots/ruler/qwen3_4b/normal/h2o.csv <==
target_cr,ranking
0.1,0.9048
0.3,0.6798
0.5,0.6673
0.7,0.7894
0.9,0.9019


==> plots/ruler/qwen3_4b/normal/h2o_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,94.0,90.0,100.0,90.0,90.0,95.0,95.0,90.0,100.0,60.0,100.0,70.0,98.0,90.0,85.0,92.0,98.0,91.25
0.3,89.0,93.33,90.0,70.0,50.0,62.5,70.0,50.0,50.0,0.0,90.0,70.0,90.0,55.3125,80.0,91.16499999999999,90.0,79.11937499999999
0.5,85.0,93.33,60.0,50.0,40.0,47.5,50.0,20.0,0.0,0.0,80.0,60.0,88.0,33.4375,70.0,89.16499999999999,88.0,70.15062499999999
0.7,79.0,86.67,40.0,30.0,20.0,27.5,32.5,0.0,0.0,0.0,80.0,60.0,86.0,18.75,70.0,82.83500000000001,86.0,64.39625000000001
0.9,74.0,90.0,0.0,0.0,0.0,0.0,2.5,0.0,0.0,0.0,40.0,40.0,6.0,0.3125,40.0,82.0,6.0,32.078125


==> plots/ruler/qwen3_4b/normal/knorm.csv <==
target_cr,ranking
0.1,0.9163
0.3,0.7606
0.5,0.6731
0.7,0.5913
0.9,0.7433


==> plots/ruler/qwen3_4b/normal/knorm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,87.0,80.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,90.0,70.0,96.0,100.0,80.0,83.5,96.0,89.875
0.3,66.0,80.0,100.0,70.0,30.0,100.0,97.5,90.0,100.0,100.0,60.0,20.0,78.0,85.9375,40.0,73.0,78.0,69.234375
0.5,50.0,70.0,90.0,40.0,20.0,92.5,92.5,90.0,100.0,100.0,30.0,0.0,30.0,78.125,15.0,60.0,30.0,45.78125
0.7,18.0,40.0,50.0,0.0,10.0,27.5,37.5,80.0,50.0,20.0,0.0,0.0,0.0,34.375,0.0,29.0,0.0,15.84375
0.9,1.0,6.67,0.0,0.0,0.0,0.0,0.0,10.0,10.0,0.0,0.0,0.0,0.0,2.5,0.0,3.835,0.0,1.58375


==> plots/ruler/qwen3_4b/normal/per_task/cwe/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,93.0
0.3,88.0
0.5,90.0
0.7,89.0
0.9,75.0


==> plots/ruler/qwen3_4b/normal/per_task/cwe/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,94.0
0.3,93.0
0.5,91.0
0.7,86.0
0.9,76.0


==> plots/ruler/qwen3_4b/normal/per_task/cwe/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,89.0
0.3,89.0
0.5,91.0
0.7,89.0
0.9,86.0


==> plots/ruler/qwen3_4b/normal/per_task/cwe/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,93.0
0.5,80.0
0.7,61.0
0.9,16.0


==> plots/ruler/qwen3_4b/normal/per_task/cwe/h2o_scores.csv <==
target_cr,avg_score
0.1,94.0
0.3,89.0
0.5,85.0
0.7,79.0
0.9,74.0


==> plots/ruler/qwen3_4b/normal/per_task/cwe/knorm_scores.csv <==
target_cr,avg_score
0.1,87.0
0.3,66.0
0.5,50.0
0.7,18.0
0.9,1.0


==> plots/ruler/qwen3_4b/normal/per_task/cwe/snapkv_scores.csv <==
target_cr,avg_score
0.1,89.0
0.3,85.0
0.5,87.0
0.7,82.0
0.9,49.0


==> plots/ruler/qwen3_4b/normal/per_task/cwe/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,92.0
0.3,80.0
0.5,85.0
0.7,73.0
0.9,14.0


==> plots/ruler/qwen3_4b/normal/per_task/cwe/tova_scores.csv <==
target_cr,avg_score
0.1,88.0
0.3,76.0
0.5,54.0
0.7,34.0
0.9,4.0


==> plots/ruler/qwen3_4b/normal/per_task/fwe/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,90.0
0.5,86.67
0.7,90.0
0.9,90.0


==> plots/ruler/qwen3_4b/normal/per_task/fwe/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,90.0
0.5,90.0
0.7,86.67
0.9,86.67


==> plots/ruler/qwen3_4b/normal/per_task/fwe/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,90.0
0.5,90.0
0.7,93.33
0.9,83.33


==> plots/ruler/qwen3_4b/normal/per_task/fwe/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,86.67
0.5,86.67
0.7,90.0
0.9,70.0


==> plots/ruler/qwen3_4b/normal/per_task/fwe/h2o_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,93.33
0.5,93.33
0.7,86.67
0.9,90.0


==> plots/ruler/qwen3_4b/normal/per_task/fwe/knorm_scores.csv <==
target_cr,avg_score
0.1,80.0
0.3,80.0
0.5,70.0
0.7,40.0
0.9,6.67


==> plots/ruler/qwen3_4b/normal/per_task/fwe/snapkv_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,86.67
0.5,83.33
0.7,80.0
0.9,76.67


==> plots/ruler/qwen3_4b/normal/per_task/fwe/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,90.0
0.5,90.0
0.7,90.0
0.9,56.67


==> plots/ruler/qwen3_4b/normal/per_task/fwe/tova_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,83.33
0.5,80.0
0.7,80.0
0.9,53.33


==> plots/ruler/qwen3_4b/normal/per_task/niah_multikey_1/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,70.0
0.5,50.0
0.7,0.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multikey_1/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,70.0
0.5,40.0
0.7,20.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multikey_1/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,90.0
0.5,80.0
0.7,40.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multikey_1/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,90.0
0.7,60.0
0.9,10.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multikey_1/h2o_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,90.0
0.5,60.0
0.7,40.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multikey_1/knorm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,90.0
0.7,50.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multikey_1/snapkv_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,90.0
0.5,40.0
0.7,10.0
0.9,10.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multikey_1/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,60.0
0.3,40.0
0.5,30.0
0.7,10.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multikey_1/tova_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,90.0
0.9,20.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multiquery/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,80.0
0.5,47.5
0.7,5.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multiquery/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,92.5
0.3,62.5
0.5,32.5
0.7,0.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multiquery/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,80.0
0.7,25.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multiquery/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,92.5
0.7,57.5
0.9,12.5


==> plots/ruler/qwen3_4b/normal/per_task/niah_multiquery/h2o_scores.csv <==
target_cr,avg_score
0.1,95.0
0.3,62.5
0.5,47.5
0.7,27.5
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multiquery/knorm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,92.5
0.7,27.5
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multiquery/snapkv_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,95.0
0.5,67.5
0.7,7.5
0.9,2.5


==> plots/ruler/qwen3_4b/normal/per_task/niah_multiquery/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,85.0
0.3,67.5
0.5,55.0
0.7,37.5
0.9,15.0


==> plots/ruler/qwen3_4b/normal/per_task/niah_multiquery/tova_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,10.0


==> plots/ruler/qwen3_4b/normal/per_task/qa_1/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,90.0


==> plots/ruler/qwen3_4b/normal/per_task/qa_1/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,90.0
0.7,80.0
0.9,50.0


==> plots/ruler/qwen3_4b/normal/per_task/qa_1/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,90.0
0.9,80.0


==> plots/ruler/qwen3_4b/normal/per_task/qa_1/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,90.0
0.7,80.0
0.9,50.0


==> plots/ruler/qwen3_4b/normal/per_task/qa_1/h2o_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,90.0
0.5,80.0
0.7,80.0
0.9,40.0


==> plots/ruler/qwen3_4b/normal/per_task/qa_1/knorm_scores.csv <==
target_cr,avg_score
0.1,90.0
0.3,60.0
0.5,30.0
0.7,0.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/qa_1/snapkv_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,90.0
0.7,60.0
0.9,50.0


==> plots/ruler/qwen3_4b/normal/per_task/qa_1/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,70.0


==> plots/ruler/qwen3_4b/normal/per_task/qa_1/tova_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,90.0
0.9,60.0


==> plots/ruler/qwen3_4b/normal/per_task/vt/estimated_attention__h2o_norm_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,96.0
0.7,74.0
0.9,2.0


==> plots/ruler/qwen3_4b/normal/per_task/vt/estimated_attention__h2o_scores.csv <==
target_cr,avg_score
0.1,98.0
0.3,94.0
0.5,80.0
0.7,68.0
0.9,4.0


==> plots/ruler/qwen3_4b/normal/per_task/vt/estimated_attention__min_var_full_harmonic_scores.csv <==
target_cr,avg_score
0.1,98.0
0.3,100.0
0.5,100.0
0.7,84.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/vt/estimated_attention__min_var_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,86.0
0.9,4.0


==> plots/ruler/qwen3_4b/normal/per_task/vt/h2o_scores.csv <==
target_cr,avg_score
0.1,98.0
0.3,90.0
0.5,88.0
0.7,86.0
0.9,6.0


==> plots/ruler/qwen3_4b/normal/per_task/vt/knorm_scores.csv <==
target_cr,avg_score
0.1,96.0
0.3,78.0
0.5,30.0
0.7,0.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/vt/snapkv_scores.csv <==
target_cr,avg_score
0.1,94.0
0.3,64.0
0.5,46.0
0.7,14.0
0.9,0.0


==> plots/ruler/qwen3_4b/normal/per_task/vt/streaming_llm_scores.csv <==
target_cr,avg_score
0.1,96.0
0.3,78.0
0.5,54.0
0.7,18.0
0.9,4.0


==> plots/ruler/qwen3_4b/normal/per_task/vt/tova_scores.csv <==
target_cr,avg_score
0.1,100.0
0.3,100.0
0.5,100.0
0.7,100.0
0.9,30.0


==> plots/ruler/qwen3_4b/normal/snapkv.csv <==
target_cr,ranking
0.1,0.9038
0.3,0.8212
0.5,0.75
0.7,0.7048
0.9,0.875


==> plots/ruler/qwen3_4b/normal/snapkv_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,89.0,90.0,100.0,90.0,90.0,100.0,95.0,70.0,100.0,100.0,100.0,70.0,94.0,93.125,85.0,89.5,94.0,90.40625
0.3,85.0,86.67,90.0,60.0,50.0,95.0,77.5,80.0,90.0,100.0,100.0,70.0,64.0,80.3125,85.0,85.83500000000001,64.0,78.78687500000001
0.5,87.0,83.33,40.0,40.0,40.0,67.5,60.0,80.0,80.0,60.0,90.0,70.0,46.0,58.4375,80.0,85.16499999999999,46.0,67.40062499999999
0.7,82.0,80.0,10.0,10.0,20.0,7.5,15.0,20.0,20.0,10.0,60.0,60.0,14.0,14.0625,60.0,81.0,14.0,42.265625
0.9,49.0,76.67,10.0,0.0,0.0,2.5,10.0,0.0,10.0,0.0,50.0,20.0,0.0,4.0625,35.0,62.835,0.0,25.474375000000002


==> plots/ruler/qwen3_4b/normal/streaming_llm.csv <==
target_cr,ranking
0.1,0.8163
0.3,0.6683
0.5,0.6587
0.7,0.7481
0.9,0.8548


==> plots/ruler/qwen3_4b/normal/streaming_llm_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,92.0,90.0,60.0,90.0,70.0,85.0,85.0,100.0,70.0,100.0,100.0,60.0,96.0,82.5,80.0,91.0,96.0,87.375
0.3,80.0,90.0,40.0,80.0,60.0,67.5,70.0,70.0,40.0,80.0,100.0,60.0,78.0,63.4375,80.0,85.0,78.0,76.609375
0.5,85.0,90.0,30.0,50.0,60.0,55.0,45.0,50.0,40.0,60.0,100.0,40.0,54.0,48.75,70.0,87.5,54.0,65.0625
0.7,73.0,90.0,10.0,30.0,20.0,37.5,25.0,30.0,30.0,20.0,100.0,20.0,18.0,25.3125,60.0,81.5,18.0,46.203125
0.9,14.0,56.67,0.0,10.0,0.0,15.0,12.5,0.0,20.0,10.0,70.0,10.0,4.0,8.4375,40.0,35.335,4.0,21.943125000000002


==> plots/ruler/qwen3_4b/normal/tova.csv <==
target_cr,ranking
0.1,0.9221
0.3,0.849
0.5,0.8519
0.7,0.8788
0.9,0.8673


==> plots/ruler/qwen3_4b/normal/tova_scores.csv <==
target_cr,cwe,fwe,niah_multikey_1,niah_multikey_2,niah_multikey_3,niah_multiquery,niah_multivalue,niah_single_1,niah_single_2,niah_single_3,qa_1,qa_2,vt,cat_niah,cat_qa,cat_aggregation,cat_variable_tracking,overall
0.1,88.0,90.0,100.0,70.0,70.0,100.0,100.0,100.0,100.0,100.0,100.0,70.0,100.0,92.5,85.0,89.0,100.0,91.625
0.3,76.0,83.33,100.0,10.0,20.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,78.75,80.0,79.66499999999999,100.0,84.60374999999999
0.5,54.0,80.0,100.0,0.0,10.0,100.0,100.0,100.0,100.0,100.0,100.0,60.0,100.0,76.25,80.0,67.0,100.0,80.8125
0.7,34.0,80.0,90.0,0.0,0.0,100.0,90.0,90.0,100.0,40.0,90.0,60.0,100.0,63.75,75.0,57.0,100.0,73.9375
0.9,4.0,53.33,20.0,0.0,0.0,10.0,10.0,0.0,50.0,0.0,60.0,30.0,30.0,11.25,45.0,28.665,30.0,28.728749999999998

